nCTEQ15HIX -- Extending nPDF Analyses into the High-$x$, Low $Q^2$ Region

We use the nCTEQ analysis framework to investigate nuclear Parton Distribution Functions (nPDFs) in the region of large x and intermediate-to-low $Q$, with special attention to recent JLab Deep Inelastic Scattering data on nuclear targets. This data lies in a region which is often excluded by $W$ and $Q$ cuts in global nPDF analyses. As we relax these cuts, we enter a new kinematic region, which requires new phenomenology. In particular, we study the impact of i) target mass corrections, ii) higher twist corrections, iii) deuteron corrections, and iv) the shape of the nuclear PDF parametrization at large-$x$ close to one. Using the above tools, we produce a new nPDF set (named nCTEQ15HIX) which yields a good description of the new JLab data in this challenging kinematic region, and displays reduced uncertainties at large $x$, in particular for up and down quark flavors.

==> data-sets.txt <==
Data set:  5101 	A1:  56.0 	Z1:  26.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.07 	 17.0 	 1.046 	 0.0276 	 0.9419 	 0.9852
0.1 	 23.0 	 1.054 	 0.0218 	 0.9244 	 0.9743
0.14 	 26.5 	 1.042 	 0.0212 	 0.8984 	 0.9361
0.18 	 32.0 	 1.045 	 0.0202 	 0.8721 	 0.9114
0.225 	 63.0 	 1.02 	 0.0205 	 0.8443 	 0.8612
0.275 	 64.5 	 0.9918 	 0.0211 	 0.8217 	 0.815
0.35 	 86.5 	 0.9487 	 0.0202 	 0.7932 	 0.7525
0.45 	 113.0 	 0.9096 	 0.0242 	 0.7596 	 0.6909
0.55 	 113.0 	 0.9 	 0.0315 	 0.7306 	 0.6575
0.65 	 113.0 	 0.7943 	 0.0397 	 0.7182 	 0.5704

Data set:  5102 	A1:  56.0 	Z1:  26.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.225 	 76.0 	 1.049 	 0.0308 	 0.8437 	 0.885
0.275 	 76.0 	 0.9888 	 0.0315 	 0.8212 	 0.812
0.35 	 101.5 	 0.9674 	 0.0286 	 0.7927 	 0.7668
0.45 	 126.5 	 0.8968 	 0.0325 	 0.7592 	 0.6809
0.55 	 135.0 	 0.8627 	 0.0463 	 0.7303 	 0.63
0.65 	 140.0 	 0.8001 	 0.0679 	 0.7185 	 0.5749

Data set:  5103 	A1:  14.0 	Z1:  7.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.1 	 33.0 	 1.018 	 0.0333 	 0.9236 	 0.9403
0.14 	 42.5 	 1.018 	 0.0278 	 0.8967 	 0.9128
0.18 	 55.0 	 1.002 	 0.0231 	 0.87 	 0.8718
0.225 	 68.0 	 1.035 	 0.024 	 0.844 	 0.8736
0.275 	 68.0 	 1.024 	 0.0253 	 0.8215 	 0.8412
0.35 	 90.0 	 0.983 	 0.0235 	 0.7931 	 0.7796
0.45 	 115.0 	 0.941 	 0.0272 	 0.7595 	 0.7147
0.55 	 117.5 	 0.891 	 0.037 	 0.7305 	 0.6509
0.65 	 123.0 	 0.826 	 0.0548 	 0.7183 	 0.5933

Data set:  5104 	A1:  64.0 	Z1:  29.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.015 	 4.5 	 0.8531 	 0.0318 	 0.9773 	 0.8337
0.031 	 3.3 	 0.9579 	 0.0222 	 0.9646 	 0.924
0.05 	 6.4 	 0.9988 	 0.0177 	 0.9531 	 0.9519
0.079 	 8.5 	 1.003 	 0.0156 	 0.9371 	 0.9399
0.123 	 11.0 	 1.031 	 0.0189 	 0.913 	 0.9413
0.173 	 16.1 	 1.019 	 0.0163 	 0.8797 	 0.8965
0.243 	 19.3 	 1.002 	 0.0172 	 0.8401 	 0.8418
0.343 	 25.8 	 0.9412 	 0.0237 	 0.8001 	 0.753
0.444 	 36.0 	 0.932 	 0.0364 	 0.7654 	 0.7133
0.612 	 46.4 	 0.8806 	 0.0449 	 0.7201 	 0.6342

Data set:  5105 	A1:  64.0 	Z1:  29.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.031 	 4.5 	 0.9251 	 0.0333 	 0.9658 	 0.8934
0.05 	 8.5 	 0.9491 	 0.0276 	 0.9536 	 0.9051
0.079 	 13.6 	 0.9885 	 0.0241 	 0.9369 	 0.9261
0.123 	 18.1 	 1.037 	 0.0269 	 0.9111 	 0.9448
0.173 	 21.3 	 1.009 	 0.0284 	 0.8783 	 0.8862
0.244 	 24.7 	 1.021 	 0.0283 	 0.8385 	 0.8561
0.342 	 30.0 	 0.9246 	 0.0336 	 0.7998 	 0.7395
0.443 	 34.4 	 0.9301 	 0.0485 	 0.7659 	 0.7124
0.563 	 40.4 	 0.8765 	 0.0975 	 0.7295 	 0.6394

Data set:  5106 	A1:  64.0 	Z1:  29.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.031 	 4.4 	 0.935 	 0.0357 	 0.9657 	 0.9029
0.05 	 8.4 	 0.9571 	 0.0303 	 0.9536 	 0.9127
0.079 	 13.5 	 0.9895 	 0.027 	 0.9369 	 0.9271
0.123 	 17.9 	 1.032 	 0.0285 	 0.9111 	 0.9402
0.173 	 21.1 	 1.006 	 0.0312 	 0.8784 	 0.8836
0.244 	 24.4 	 1.022 	 0.0305 	 0.8386 	 0.857
0.342 	 29.5 	 0.9246 	 0.0352 	 0.7999 	 0.7396
0.443 	 34.0 	 0.9301 	 0.0505 	 0.766 	 0.7124
0.573 	 40.4 	 0.8633 	 0.0641 	 0.7272 	 0.6278

Data set:  5107 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.031 	 5.1 	 0.923 	 0.049 	 0.9662 	 0.8918
0.05 	 7.8 	 1.02 	 0.0413 	 0.9535 	 0.9725
0.078 	 11.4 	 1.002 	 0.0342 	 0.9375 	 0.9394
0.123 	 14.4 	 1.044 	 0.0384 	 0.9119 	 0.952
0.173 	 17.3 	 0.995 	 0.0421 	 0.8794 	 0.875
0.243 	 20.2 	 0.957 	 0.0377 	 0.8399 	 0.8038
0.343 	 24.1 	 0.902 	 0.0488 	 0.8004 	 0.7219
0.442 	 29.8 	 0.902 	 0.0715 	 0.7669 	 0.6917
0.564 	 33.6 	 0.874 	 0.0908 	 0.7298 	 0.6379

Data set:  5108 	A1:  119.0 	Z1:  50.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.031 	 4.0 	 0.7928 	 0.0539 	 0.9653 	 0.7653
0.05 	 7.7 	 0.8639 	 0.0465 	 0.9534 	 0.8237
0.079 	 11.1 	 0.9359 	 0.0426 	 0.937 	 0.8769
0.123 	 14.6 	 0.9915 	 0.0485 	 0.9119 	 0.9041
0.173 	 17.1 	 1.009 	 0.0546 	 0.8794 	 0.8874
0.246 	 19.8 	 0.9815 	 0.0516 	 0.8385 	 0.823
0.343 	 24.8 	 0.8928 	 0.0632 	 0.8003 	 0.7145
0.443 	 32.4 	 0.8008 	 0.0873 	 0.7662 	 0.6136

Data set:  5109 	A1:  40.0 	Z1:  20.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.06 	 1.71 	 1.08 	 0.0991 	 0.9434 	 1.0189
0.09 	 2.29 	 0.98 	 0.0938 	 0.9333 	 0.9146

Data set:  5110 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.06 	 1.73 	 1.02 	 0.0959 	 0.9435 	 0.9623
0.09 	 2.29 	 1.03 	 0.101 	 0.9333 	 0.9613

Data set:  5111 	A1:  27.0 	Z1:  13.0 	A2:  12.0 	Z2:  6.0
x	 Q2	 F2A1/F2A2	 Tot. Unc.
0.0125 	 3.4 	 0.9723 	 0.0277
0.0175 	 4.5 	 0.9772 	 0.0227
0.025 	 6.1 	 0.9679 	 0.0179
0.035 	 8.0 	 0.9697 	 0.0171
0.045 	 9.8 	 0.9793 	 0.0193
0.055 	 11.6 	 0.998 	 0.0185
0.07 	 13.9 	 1.008 	 0.0143
0.09 	 16.9 	 0.998 	 0.0157
0.125 	 21.3 	 0.9989 	 0.0122
0.175 	 27.4 	 1.011 	 0.015
0.25 	 35.5 	 0.9916 	 0.019
0.35 	 45.3 	 0.9733 	 0.0306
0.45 	 52.9 	 1.004 	 0.0457
0.55 	 58.2 	 0.8834 	 0.0722
0.7 	 63.9 	 0.9713 	 0.1139

Data set:  5112 	A1:  9.0 	Z1:  4.0 	A2:  12.0 	Z2:  6.0
x	 Q2	 F2A1/F2A2	 Tot. Unc.
0.0125 	 3.4 	 1.012 	 0.0239
0.0175 	 4.5 	 1.018 	 0.0248
0.025 	 6.0 	 1.016 	 0.0129
0.035 	 8.0 	 0.9959 	 0.0136
0.045 	 9.8 	 1.005 	 0.0165
0.055 	 11.4 	 0.9911 	 0.0195
0.07 	 13.8 	 0.9947 	 0.013
0.09 	 16.8 	 0.9889 	 0.0185
0.125 	 21.4 	 0.981 	 0.0108
0.175 	 27.6 	 0.9906 	 0.0146
0.25 	 35.5 	 0.9787 	 0.013
0.35 	 45.4 	 0.9712 	 0.0279
0.45 	 53.9 	 0.949 	 0.0371
0.55 	 60.5 	 0.8985 	 0.0597
0.7 	 66.7 	 0.9525 	 0.1022

Data set:  5113 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.0125 	 2.2 	 0.939 	 0.0093 	 0.9742 	 0.9148
0.0175 	 2.9 	 0.957 	 0.01 	 0.9733 	 0.9315
0.025 	 3.6 	 0.963 	 0.0093 	 0.969 	 0.9332
0.035 	 4.5 	 0.99 	 0.0095 	 0.9628 	 0.9532
0.045 	 5.5 	 0.983 	 0.0102 	 0.9559 	 0.9397
0.055 	 6.4 	 1.011 	 0.0111 	 0.95 	 0.9605
0.07 	 7.8 	 1.021 	 0.0095 	 0.9417 	 0.9615
0.09 	 9.6 	 1.028 	 0.0111 	 0.9314 	 0.9574
0.125 	 12.0 	 1.032 	 0.0095 	 0.9114 	 0.9406
0.175 	 15.0 	 1.011 	 0.0119 	 0.8789 	 0.8885
0.25 	 20.0 	 1.01 	 0.0119 	 0.8365 	 0.8449
0.35 	 27.0 	 0.971 	 0.0163 	 0.7975 	 0.7744
0.45 	 32.0 	 0.975 	 0.0248 	 0.764 	 0.7449
0.55 	 37.0 	 0.925 	 0.0377 	 0.733 	 0.678
0.65 	 41.0 	 0.873 	 0.0542 	 0.7168 	 0.6258

Data set:  5114 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.0085 	 1.7 	 0.92 	 0.0141 	 0.9738 	 0.8959
0.0125 	 2.3 	 0.926 	 0.012 	 0.9745 	 0.9024
0.0175 	 3.0 	 0.953 	 0.0123 	 0.9735 	 0.9278
0.025 	 3.8 	 0.957 	 0.0107 	 0.9693 	 0.9276
0.035 	 4.9 	 0.983 	 0.011 	 0.9631 	 0.9467
0.045 	 6.0 	 0.975 	 0.0118 	 0.9562 	 0.9323
0.055 	 7.2 	 1.004 	 0.0136 	 0.9502 	 0.954
0.07 	 8.8 	 1.025 	 0.0119 	 0.9418 	 0.9653
0.09 	 11.0 	 1.039 	 0.0136 	 0.9311 	 0.9674
0.125 	 14.0 	 1.027 	 0.0111 	 0.9108 	 0.9354
0.175 	 17.0 	 1.024 	 0.0136 	 0.8782 	 0.8993
0.25 	 21.0 	 1.01 	 0.0136 	 0.8363 	 0.8447
0.35 	 26.0 	 0.974 	 0.0191 	 0.7977 	 0.7769
0.45 	 31.0 	 1.021 	 0.0309 	 0.7641 	 0.7802
0.55 	 37.0 	 0.97 	 0.0466 	 0.733 	 0.711
0.65 	 42.0 	 0.846 	 0.0625 	 0.7168 	 0.6064

Data set:  5115 	A1:  6.0 	Z1:  3.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.0125 	 1.8 	 0.98 	 0.0107 	 0.9727 	 0.9532
0.0175 	 2.3 	 0.992 	 0.011 	 0.9718 	 0.964
0.025 	 2.8 	 0.994 	 0.0095 	 0.9678 	 0.962
0.035 	 3.6 	 0.971 	 0.0102 	 0.962 	 0.9341
0.045 	 4.2 	 0.997 	 0.0119 	 0.9552 	 0.9523
0.055 	 4.8 	 0.986 	 0.0127 	 0.9494 	 0.9361
0.07 	 6.0 	 1.003 	 0.0119 	 0.9416 	 0.9444
0.09 	 7.2 	 1.004 	 0.0136 	 0.9318 	 0.9355
0.125 	 9.2 	 1.009 	 0.0119 	 0.9126 	 0.9208
0.175 	 12.0 	 1.002 	 0.0154 	 0.8801 	 0.8819
0.25 	 17.0 	 0.992 	 0.0163 	 0.8374 	 0.8307
0.35 	 23.0 	 0.99 	 0.0277 	 0.7982 	 0.7902
0.45 	 29.0 	 0.91 	 0.0434 	 0.7644 	 0.6956
0.55 	 33.0 	 0.988 	 0.0823 	 0.7335 	 0.7247
0.65 	 39.0 	 0.801 	 0.109 	 0.7167 	 0.5741

Data set:  5116 	A1:  208.0 	Z1:  82.0 	A2:  12.0 	Z2:  6.0
x	 Q2	 F2A1/F2A2	 Tot. Unc.
0.0125 	 3.4 	 0.8853 	 0.068
0.0175 	 4.5 	 0.9165 	 0.0432
0.025 	 6.1 	 0.9322 	 0.0248
0.035 	 8.0 	 0.9544 	 0.0201
0.045 	 9.8 	 0.9726 	 0.0209
0.055 	 11.6 	 1.002 	 0.0204
0.07 	 13.9 	 1.014 	 0.0172
0.09 	 16.9 	 0.9925 	 0.0173
0.125 	 21.4 	 0.9906 	 0.0138
0.175 	 27.5 	 0.9893 	 0.0165
0.25 	 35.5 	 0.9538 	 0.0157
0.35 	 45.3 	 0.9179 	 0.0259
0.45 	 53.6 	 0.9025 	 0.0433
0.55 	 60.0 	 0.8224 	 0.0702
0.7 	 66.1 	 0.7412 	 0.1118

Data set:  5119 	A1:  40.0 	Z1:  20.0 	A2:  12.0 	Z2:  6.0
x	 Q2	 F2A1/F2A2	 Tot. Unc.
0.0125 	 3.4 	 0.945 	 0.0285
0.0175 	 4.5 	 0.939 	 0.0273
0.025 	 6.0 	 0.971 	 0.0152
0.035 	 7.9 	 0.97 	 0.0158
0.045 	 9.7 	 0.994 	 0.0173
0.055 	 11.4 	 1.004 	 0.021
0.07 	 13.8 	 0.994 	 0.0138
0.09 	 16.7 	 1.018 	 0.02
0.125 	 21.2 	 1.003 	 0.011
0.175 	 27.4 	 1.019 	 0.0153
0.25 	 35.3 	 1.013 	 0.0145
0.35 	 45.3 	 1.02 	 0.0293
0.45 	 53.6 	 0.964 	 0.0385
0.55 	 60.3 	 0.968 	 0.0646
0.7 	 66.4 	 0.92 	 0.1003

Data set:  5120 	A1:  40.0 	Z1:  20.0 	A2:  12.0 	Z2:  6.0
x	 Q2	 F2A1/F2A2	 Tot. Unc.
0.0225 	 1.8 	 0.965 	 0.0106
0.0275 	 2.0 	 0.972 	 0.0098
0.0325 	 2.2 	 0.991 	 0.0107
0.0375 	 2.3 	 1.003 	 0.0105
0.0425 	 2.4 	 0.975 	 0.0104
0.0475 	 2.6 	 0.97 	 0.0113
0.0525 	 2.7 	 0.993 	 0.0113
0.0575 	 2.8 	 0.992 	 0.0122
0.065 	 3.0 	 1.007 	 0.0097
0.075 	 3.3 	 0.995 	 0.0105
0.085 	 3.6 	 1.009 	 0.0114
0.095 	 3.9 	 1.001 	 0.0122
0.113 	 4.3 	 0.994 	 0.0096
0.138 	 5.1 	 1.007 	 0.0114
0.175 	 6.2 	 1.001 	 0.0105
0.225 	 7.7 	 1.015 	 0.0132
0.275 	 9.1 	 0.998 	 0.0169
0.35 	 11.0 	 0.996 	 0.0178
0.45 	 14.0 	 1.024 	 0.0295
0.6 	 17.0 	 0.955 	 0.0364

Data set:  5121 	A1:  40.0 	Z1:  20.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.0125 	 1.9 	 0.87 	 0.0112 	 0.9731 	 0.8466
0.0175 	 2.5 	 0.908 	 0.0112 	 0.9724 	 0.8829
0.025 	 3.4 	 0.946 	 0.0093 	 0.9688 	 0.9165
0.035 	 4.7 	 0.956 	 0.0094 	 0.9629 	 0.9206
0.045 	 5.7 	 0.986 	 0.011 	 0.956 	 0.9426
0.055 	 6.8 	 0.973 	 0.0118 	 0.9501 	 0.9245
0.07 	 8.1 	 0.995 	 0.0102 	 0.9418 	 0.937
0.09 	 9.7 	 1.027 	 0.0119 	 0.9313 	 0.9565
0.125 	 12.0 	 1.029 	 0.0103 	 0.9114 	 0.9378
0.175 	 14.0 	 1.042 	 0.0119 	 0.8792 	 0.9162
0.25 	 19.0 	 0.993 	 0.0119 	 0.8368 	 0.831
0.35 	 24.0 	 0.993 	 0.0185 	 0.798 	 0.7924
0.45 	 30.0 	 0.938 	 0.0279 	 0.7643 	 0.7169
0.55 	 35.0 	 0.877 	 0.0426 	 0.7332 	 0.643
0.65 	 41.0 	 0.919 	 0.0675 	 0.7168 	 0.6587

Data set:  5122 	A1:  40.0 	Z1:  20.0 	A2:  6.0 	Z2:  3.0
x	 Q2	 F2A1/F2A2	 Tot. Unc.
0.0225 	 1.8 	 0.939 	 0.0119
0.0275 	 2.0 	 0.937 	 0.0117
0.0325 	 2.2 	 0.965 	 0.0122
0.0375 	 2.3 	 0.981 	 0.0121
0.0425 	 2.4 	 0.975 	 0.0128
0.0475 	 2.6 	 0.967 	 0.0128
0.0525 	 2.7 	 1.012 	 0.0138
0.0575 	 2.8 	 1.013 	 0.0138
0.065 	 3.0 	 1.006 	 0.0115
0.075 	 3.3 	 1.008 	 0.0122
0.085 	 3.6 	 1.012 	 0.013
0.095 	 3.9 	 1.01 	 0.0138
0.113 	 4.3 	 1.02 	 0.0116
0.138 	 5.1 	 1.017 	 0.013
0.175 	 6.2 	 1.018 	 0.0123
0.225 	 7.7 	 1.017 	 0.0155
0.275 	 9.1 	 0.998 	 0.018
0.35 	 11.0 	 0.983 	 0.0188
0.45 	 14.0 	 0.988 	 0.0292
0.6 	 17.0 	 0.966 	 0.039

Data set:  5123 	A1:  12.0 	Z1:  6.0 	A2:  6.0 	Z2:  3.0
x	 Q2	 F2A1/F2A2	 Tot. Unc.
0.0225 	 1.8 	 0.972 	 0.0112
0.0275 	 2.0 	 0.964 	 0.0109
0.0325 	 2.2 	 0.974 	 0.0115
0.0375 	 2.3 	 0.979 	 0.0115
0.0425 	 2.4 	 1.001 	 0.0124
0.0475 	 2.6 	 0.998 	 0.0124
0.0525 	 2.7 	 1.019 	 0.0133
0.0575 	 2.8 	 1.02 	 0.0141
0.065 	 3.0 	 0.999 	 0.0116
0.075 	 3.3 	 1.012 	 0.0116
0.085 	 3.6 	 1.004 	 0.0124
0.095 	 3.9 	 1.009 	 0.0132
0.113 	 4.3 	 1.028 	 0.0109
0.138 	 5.1 	 1.012 	 0.0124
0.175 	 6.2 	 1.018 	 0.0117
0.225 	 7.7 	 1.002 	 0.0149
0.275 	 9.1 	 1.0 	 0.0185
0.35 	 11.0 	 0.987 	 0.0185
0.45 	 14.0 	 0.965 	 0.0289
0.6 	 17.0 	 1.012 	 0.0408

Data set:  5124 	A1:  4.0 	Z1:  2.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.0085 	 1.8 	 0.968 	 0.0182 	 0.9744 	 0.9432
0.0125 	 2.4 	 0.955 	 0.0147 	 0.9749 	 0.931
0.0175 	 3.0 	 0.982 	 0.0133 	 0.9735 	 0.956
0.025 	 3.8 	 0.986 	 0.012 	 0.9693 	 0.9557
0.035 	 4.7 	 0.991 	 0.0121 	 0.9629 	 0.9543
0.045 	 5.6 	 1.003 	 0.0128 	 0.956 	 0.9589
0.055 	 6.3 	 1.005 	 0.0136 	 0.95 	 0.9547
0.07 	 7.3 	 0.99 	 0.0115 	 0.9417 	 0.9323
0.09 	 8.7 	 1.021 	 0.0124 	 0.9315 	 0.9511
0.125 	 11.0 	 0.998 	 0.0108 	 0.9118 	 0.91
0.175 	 14.0 	 1.019 	 0.0128 	 0.8792 	 0.8959
0.25 	 19.0 	 0.996 	 0.0127 	 0.8368 	 0.8335
0.35 	 24.0 	 0.987 	 0.02 	 0.798 	 0.7876
0.45 	 31.0 	 0.925 	 0.0297 	 0.7641 	 0.7068
0.55 	 38.0 	 0.952 	 0.0514 	 0.7329 	 0.6977
0.65 	 44.0 	 1.052 	 0.0853 	 0.7169 	 0.7542

Data set:  5125 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.0115 	 2.42 	 0.959 	 0.0371 	 0.9754 	 0.9354
0.0203 	 4.45 	 1.013 	 0.0693 	 0.9733 	 0.9859
0.04 	 7.91 	 1.016 	 0.0375 	 0.9606 	 0.9759
0.3087 	 22.5 	 1.019 	 0.0697 	 0.8125 	 0.828

Data set:  5126 	A1:  40.0 	Z1:  20.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.0115 	 2.42 	 0.889 	 0.0351 	 0.9754 	 0.8671
0.0203 	 4.45 	 0.957 	 0.0405 	 0.9733 	 0.9314
0.04 	 7.91 	 0.946 	 0.0695 	 0.9606 	 0.9087
0.3087 	 22.5 	 1.024 	 0.1059 	 0.8125 	 0.832

Data set:  5127 	A1:  131.0 	Z1:  54.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.0095 	 1.91 	 0.8 	 0.1082 	 0.9745 	 0.7796
0.021 	 3.58 	 0.9 	 0.1105 	 0.9717 	 0.8746
0.053 	 8.2 	 1.09 	 0.1427 	 0.9517 	 1.0373
0.1625 	 17.9 	 0.96 	 0.1653 	 0.8856 	 0.8502

Data set:  5129 	A1:  208.0 	Z1:  82.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.0115 	 2.42 	 0.8481 	 0.0391 	 0.9754 	 0.8272
0.0203 	 4.45 	 0.8935 	 0.071 	 0.9733 	 0.8696
0.04 	 7.91 	 0.9437 	 0.0647 	 0.9606 	 0.9065
0.3087 	 22.5 	 0.9911 	 0.0689 	 0.8125 	 0.8053

Data set:  5131 	A1:  56.0 	Z1:  26.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.25 	 3.3 	 1.151 	 0.1068 	 0.8497 	 0.978
0.3 	 7.2 	 0.938 	 0.0639 	 0.8225 	 0.7715
0.35 	 6.4 	 0.9737 	 0.0202 	 0.8063 	 0.7851
0.4 	 7.1 	 0.9621 	 0.0254 	 0.79 	 0.7601
0.45 	 7.2 	 0.9338 	 0.02 	 0.7742 	 0.7229
0.5 	 7.6 	 0.9133 	 0.0216 	 0.7578 	 0.6921
0.55 	 7.6 	 0.886 	 0.0224 	 0.7429 	 0.6582
0.6 	 6.0 	 0.8538 	 0.0187 	 0.7324 	 0.6253
0.65 	 7.8 	 0.846 	 0.0195 	 0.7196 	 0.6088
0.7 	 9.7 	 0.8585 	 0.0287 	 0.715 	 0.6138
0.75 	 11.4 	 0.9037 	 0.0423 	 0.7232 	 0.6535
0.8 	 12.8 	 0.9032 	 0.055 	 0.7535 	 0.6805
0.85 	 17.0 	 1.029 	 0.0997 	 0.8505 	 0.8752
0.9 	 19.3 	 1.115 	 0.2553 	 1.1114 	 1.2392

Data set:  5132 	A1:  56.0 	Z1:  26.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.089 	 2.0 	 0.9964 	 0.0236 	 0.9337 	 0.9304
0.13 	 2.0 	 1.037 	 0.0202 	 0.9195 	 0.9535
0.14 	 5.0 	 1.052 	 0.0334 	 0.907 	 0.9541
0.22 	 2.0 	 1.008 	 0.0199 	 0.8713 	 0.8783
0.22 	 5.0 	 1.005 	 0.0192 	 0.8606 	 0.8649
0.3 	 2.0 	 0.9903 	 0.0191 	 0.8365 	 0.8284
0.3 	 5.0 	 0.9714 	 0.0203 	 0.8254 	 0.8018
0.3 	 5.0 	 0.9972 	 0.0199 	 0.8254 	 0.8231
0.3 	 10.0 	 0.9328 	 0.0248 	 0.8202 	 0.7651
0.4 	 2.0 	 0.9341 	 0.0186 	 0.808 	 0.7548
0.4 	 5.0 	 0.9548 	 0.0163 	 0.7936 	 0.7578
0.4 	 10.0 	 0.9223 	 0.0178 	 0.7871 	 0.726
0.5 	 5.0 	 0.8918 	 0.0175 	 0.7632 	 0.6806
0.5 	 5.0 	 0.9036 	 0.0157 	 0.7632 	 0.6896
0.5 	 10.0 	 0.8741 	 0.0203 	 0.755 	 0.66
0.6 	 5.0 	 0.8611 	 0.0142 	 0.735 	 0.6329
0.6 	 10.0 	 0.8338 	 0.0162 	 0.7274 	 0.6065
0.6 	 15.0 	 0.8474 	 0.0178 	 0.725 	 0.6143
0.7 	 5.0 	 0.8264 	 0.0184 	 0.7157 	 0.5914
0.7 	 5.0 	 0.8254 	 0.0143 	 0.7157 	 0.5907
0.7 	 10.0 	 0.8419 	 0.0201 	 0.7151 	 0.602
0.8 	 10.0 	 0.9219 	 0.0216 	 0.7431 	 0.685

Data set:  5133 	A1:  56.0 	Z1:  26.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.2 	 2.5 	 1.016 	 0.0131 	 0.8784 	 0.8925
0.35 	 2.5 	 0.9815 	 0.0122 	 0.8172 	 0.8021
0.35 	 5.0 	 0.9686 	 0.0123 	 0.8087 	 0.7833
0.5 	 2.5 	 0.9006 	 0.0141 	 0.7767 	 0.6995
0.5 	 2.5 	 0.9154 	 0.0116 	 0.7767 	 0.711
0.5 	 5.0 	 0.9203 	 0.0123 	 0.7632 	 0.7024

Data set:  5134 	A1:  27.0 	Z1:  13.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.075 	 1.9 	 0.8612 	 0.1433 	 0.9381 	 0.8079
0.1 	 2.2 	 1.016 	 0.0619 	 0.9304 	 0.9453
0.125 	 2.4 	 1.057 	 0.0514 	 0.9203 	 0.9728
0.15 	 2.7 	 1.058 	 0.044 	 0.9062 	 0.9588
0.175 	 2.4 	 1.058 	 0.0402 	 0.8938 	 0.9456
0.213 	 3.1 	 1.035 	 0.0272 	 0.8689 	 0.8993
0.263 	 3.8 	 1.041 	 0.0284 	 0.8425 	 0.877
0.313 	 4.2 	 1.013 	 0.0268 	 0.8223 	 0.833
0.363 	 5.2 	 0.9847 	 0.0291 	 0.8044 	 0.7921
0.413 	 7.0 	 0.9757 	 0.0295 	 0.7862 	 0.7671
0.463 	 6.7 	 0.9618 	 0.0335 	 0.7709 	 0.7414
0.513 	 7.5 	 0.9181 	 0.0376 	 0.7541 	 0.6924
0.563 	 8.7 	 0.9555 	 0.0373 	 0.7377 	 0.7049
0.613 	 8.3 	 0.9789 	 0.0409 	 0.7262 	 0.7108
0.663 	 11.8 	 0.9204 	 0.0499 	 0.7163 	 0.6593
0.713 	 11.4 	 0.9387 	 0.0456 	 0.7163 	 0.6724
0.763 	 13.8 	 0.9028 	 0.0915 	 0.7321 	 0.6609
0.813 	 20.1 	 1.145 	 0.1161 	 0.7914 	 0.9062

Data set:  5135 	A1:  108.0 	Z1:  47.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.22 	 5.0 	 0.9885 	 0.0226 	 0.8606 	 0.8507
0.3 	 5.0 	 0.9941 	 0.022 	 0.8254 	 0.8206
0.4 	 5.0 	 0.9509 	 0.0188 	 0.7936 	 0.7546
0.5 	 5.0 	 0.8824 	 0.0175 	 0.7632 	 0.6734
0.6 	 5.0 	 0.8411 	 0.0165 	 0.735 	 0.6182
0.6 	 10.0 	 0.8229 	 0.019 	 0.7274 	 0.5986
0.7 	 5.0 	 0.8015 	 0.0161 	 0.7157 	 0.5736

Data set:  5136 	A1:  27.0 	Z1:  13.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.13 	 2.0 	 1.031 	 0.0188 	 0.9195 	 0.948
0.22 	 2.0 	 1.005 	 0.0186 	 0.8713 	 0.8757
0.22 	 5.0 	 1.001 	 0.0172 	 0.8606 	 0.8614
0.3 	 2.0 	 0.9989 	 0.0186 	 0.8365 	 0.8356
0.3 	 5.0 	 0.9969 	 0.0193 	 0.8254 	 0.8229
0.4 	 2.0 	 0.9622 	 0.0183 	 0.808 	 0.7775
0.4 	 5.0 	 0.9681 	 0.0149 	 0.7936 	 0.7683
0.4 	 10.0 	 0.9582 	 0.0175 	 0.7871 	 0.7542
0.5 	 5.0 	 0.9204 	 0.0151 	 0.7632 	 0.7024
0.5 	 10.0 	 0.9303 	 0.0213 	 0.755 	 0.7024
0.6 	 5.0 	 0.8934 	 0.0131 	 0.735 	 0.6566
0.6 	 10.0 	 0.8786 	 0.0169 	 0.7274 	 0.6391
0.6 	 15.0 	 0.9092 	 0.0195 	 0.725 	 0.6591
0.7 	 5.0 	 0.8723 	 0.0134 	 0.7157 	 0.6243
0.7 	 10.0 	 0.8762 	 0.0202 	 0.7151 	 0.6265
0.8 	 10.0 	 0.958 	 0.0216 	 0.7431 	 0.7118

Data set:  5137 	A1:  197.0 	Z1:  79.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.13 	 2.0 	 1.031 	 0.0301 	 0.9195 	 0.948
0.22 	 2.0 	 0.977 	 0.0302 	 0.8713 	 0.8513
0.22 	 5.0 	 0.9721 	 0.0285 	 0.8606 	 0.8366
0.3 	 2.0 	 0.9506 	 0.0293 	 0.8365 	 0.7952
0.3 	 5.0 	 0.9788 	 0.0304 	 0.8254 	 0.8079
0.4 	 2.0 	 0.9151 	 0.0287 	 0.808 	 0.7394
0.4 	 5.0 	 0.8988 	 0.0255 	 0.7936 	 0.7133
0.4 	 10.0 	 0.8988 	 0.0278 	 0.7871 	 0.7075
0.5 	 5.0 	 0.8631 	 0.0273 	 0.7632 	 0.6587
0.5 	 5.0 	 0.8678 	 0.0254 	 0.7632 	 0.6623
0.5 	 10.0 	 0.8098 	 0.0293 	 0.755 	 0.6114
0.6 	 5.0 	 0.7987 	 0.0232 	 0.735 	 0.587
0.6 	 10.0 	 0.7781 	 0.0251 	 0.7274 	 0.566
0.6 	 15.0 	 0.7997 	 0.028 	 0.725 	 0.5797
0.7 	 5.0 	 0.7661 	 0.0227 	 0.7157 	 0.5483
0.7 	 10.0 	 0.767 	 0.0289 	 0.7151 	 0.5484
0.8 	 10.0 	 0.8279 	 0.0318 	 0.7431 	 0.6152

Data set:  5138 	A1:  9.0 	Z1:  4.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.13 	 2.0 	 1.028 	 0.0204 	 0.9195 	 0.9452
0.22 	 2.0 	 0.9913 	 0.0186 	 0.8713 	 0.8637
0.22 	 5.0 	 0.9893 	 0.0193 	 0.8606 	 0.8514
0.3 	 2.0 	 0.9947 	 0.0186 	 0.8365 	 0.8321
0.3 	 5.0 	 0.978 	 0.0193 	 0.8254 	 0.8073
0.4 	 2.0 	 0.9407 	 0.0183 	 0.808 	 0.7601
0.4 	 5.0 	 0.9534 	 0.0155 	 0.7936 	 0.7566
0.4 	 10.0 	 0.9397 	 0.0175 	 0.7871 	 0.7396
0.5 	 5.0 	 0.9343 	 0.0154 	 0.7632 	 0.713
0.5 	 10.0 	 0.9168 	 0.0214 	 0.755 	 0.6922
0.6 	 5.0 	 0.908 	 0.0152 	 0.735 	 0.6674
0.6 	 10.0 	 0.8887 	 0.0172 	 0.7274 	 0.6465
0.6 	 15.0 	 0.8694 	 0.0186 	 0.725 	 0.6303
0.7 	 5.0 	 0.8716 	 0.0149 	 0.7157 	 0.6238
0.7 	 10.0 	 0.8917 	 0.0213 	 0.7151 	 0.6376
0.8 	 10.0 	 0.9117 	 0.0215 	 0.7431 	 0.6774

Data set:  5139 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.22 	 5.0 	 0.999 	 0.0178 	 0.8606 	 0.8597
0.3 	 5.0 	 1.009 	 0.0194 	 0.8254 	 0.8329
0.4 	 5.0 	 0.977 	 0.0149 	 0.7936 	 0.7754
0.5 	 5.0 	 0.944 	 0.0153 	 0.7632 	 0.7204
0.6 	 5.0 	 0.91 	 0.0137 	 0.735 	 0.6689
0.6 	 10.0 	 0.9 	 0.017 	 0.7274 	 0.6547
0.7 	 5.0 	 0.888 	 0.0135 	 0.7157 	 0.6355

Data set:  5140 	A1:  40.0 	Z1:  20.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.22 	 5.0 	 1.012 	 0.021 	 0.8606 	 0.8709
0.3 	 5.0 	 1.023 	 0.0204 	 0.8254 	 0.8444
0.4 	 5.0 	 0.973 	 0.0171 	 0.7936 	 0.7722
0.5 	 5.0 	 0.935 	 0.0161 	 0.7632 	 0.7136
0.6 	 5.0 	 0.904 	 0.0152 	 0.735 	 0.6644
0.6 	 10.0 	 0.893 	 0.0177 	 0.7274 	 0.6496
0.7 	 5.0 	 0.883 	 0.0156 	 0.7157 	 0.6319

Data set:  5141 	A1:  4.0 	Z1:  2.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.13 	 2.0 	 1.037 	 0.0334 	 0.9195 	 0.9535
0.22 	 2.0 	 1.006 	 0.0322 	 0.8713 	 0.8765
0.22 	 5.0 	 0.987 	 0.0318 	 0.8606 	 0.8494
0.3 	 2.0 	 1.018 	 0.0317 	 0.8365 	 0.8516
0.3 	 5.0 	 0.987 	 0.0318 	 0.8254 	 0.8147
0.4 	 2.0 	 0.979 	 0.031 	 0.808 	 0.7911
0.4 	 5.0 	 0.982 	 0.0304 	 0.7936 	 0.7793
0.4 	 10.0 	 0.958 	 0.0313 	 0.7871 	 0.7541
0.5 	 5.0 	 0.961 	 0.0307 	 0.7632 	 0.7334
0.5 	 5.0 	 0.946 	 0.0291 	 0.7632 	 0.722
0.5 	 10.0 	 0.946 	 0.0332 	 0.755 	 0.7143
0.6 	 5.0 	 0.941 	 0.0278 	 0.735 	 0.6916
0.6 	 10.0 	 0.937 	 0.0302 	 0.7274 	 0.6816
0.6 	 15.0 	 0.932 	 0.0322 	 0.725 	 0.6757
0.7 	 5.0 	 0.918 	 0.0286 	 0.7157 	 0.657
0.7 	 10.0 	 0.947 	 0.0347 	 0.7151 	 0.6772
0.8 	 10.0 	 0.949 	 0.0332 	 0.7431 	 0.7052

Data set:  5143 	A1:  56.0 	Z1:  26.0 	A2:  12.0 	Z2:  6.0
x	 Q2	 F2A1/F2A2	 Tot. Unc.
0.0125 	 3.4 	 0.9227 	 0.0417
0.0175 	 4.5 	 0.9634 	 0.0263
0.025 	 6.1 	 0.949 	 0.0179
0.035 	 8.1 	 0.9744 	 0.0179
0.045 	 10.0 	 0.9698 	 0.0171
0.055 	 11.8 	 0.9952 	 0.0179
0.07 	 14.1 	 1.005 	 0.0136
0.09 	 17.1 	 0.9753 	 0.0143
0.125 	 21.7 	 1.011 	 0.0116
0.175 	 27.8 	 0.9865 	 0.0136
0.25 	 35.7 	 0.9867 	 0.0136
0.35 	 45.4 	 0.9711 	 0.0206
0.45 	 53.6 	 0.9091 	 0.0341
0.55 	 60.3 	 0.9457 	 0.0602
0.7 	 66.6 	 0.9373 	 0.0935

Data set:  5156 	A1:  3.0 	Z1:  2.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.035 	 1.719 	 0.9226 	 0.1609 	 0.9584 	 0.8842
0.045 	 1.749 	 1.092 	 0.0409 	 0.9517 	 1.0393
0.045 	 1.847 	 1.038 	 0.045 	 0.952 	 0.9882
0.045 	 1.946 	 0.9765 	 0.0539 	 0.9522 	 0.9299
0.045 	 2.065 	 0.8762 	 0.0611 	 0.9525 	 0.8346
0.055 	 1.749 	 1.043 	 0.0402 	 0.9461 	 0.9868
0.055 	 1.85 	 1.006 	 0.041 	 0.9463 	 0.952
0.055 	 1.949 	 1.048 	 0.043 	 0.9466 	 0.992
0.055 	 2.099 	 1.041 	 0.036 	 0.9469 	 0.9857
0.055 	 2.287 	 0.9341 	 0.0386 	 0.9472 	 0.8848
0.055 	 2.471 	 1.019 	 0.0689 	 0.9475 	 0.9655
0.055 	 2.612 	 1.319 	 0.6563 	 0.9477 	 1.25
0.07 	 1.75 	 1.029 	 0.0334 	 0.9395 	 0.9668
0.07 	 1.849 	 1.038 	 0.0335 	 0.9397 	 0.9754
0.07 	 1.949 	 0.987 	 0.0332 	 0.9398 	 0.9276
0.07 	 2.098 	 1.016 	 0.0267 	 0.9401 	 0.9551
0.07 	 2.298 	 1.01 	 0.0283 	 0.9403 	 0.9497
0.07 	 2.498 	 1.009 	 0.0299 	 0.9405 	 0.9489
0.07 	 2.693 	 1.008 	 0.0325 	 0.9406 	 0.9481
0.07 	 2.891 	 1.004 	 0.0395 	 0.9407 	 0.9445
0.07 	 3.148 	 1.02 	 0.047 	 0.9409 	 0.9597
0.07 	 3.509 	 1.593 	 2.4912 	 0.941 	 1.4991
0.09 	 1.749 	 1.03 	 0.0396 	 0.9336 	 0.9616
0.09 	 1.849 	 0.9732 	 0.0384 	 0.9335 	 0.9085
0.09 	 1.949 	 1.052 	 0.0414 	 0.9335 	 0.982
0.09 	 2.097 	 1.063 	 0.0313 	 0.9334 	 0.9922
0.09 	 2.298 	 1.062 	 0.0321 	 0.9333 	 0.9912
0.09 	 2.497 	 1.066 	 0.0337 	 0.9332 	 0.9948
0.09 	 2.698 	 0.9959 	 0.0333 	 0.9331 	 0.9293
0.09 	 2.898 	 0.9989 	 0.035 	 0.9331 	 0.932
0.09 	 3.233 	 1.027 	 0.0279 	 0.933 	 0.9581
0.09 	 3.686 	 1.018 	 0.0386 	 0.9328 	 0.9496
0.09 	 4.085 	 0.8659 	 0.1172 	 0.9326 	 0.8076
0.125 	 1.75 	 1.06 	 0.0244 	 0.9228 	 0.9782
0.125 	 1.849 	 1.027 	 0.0241 	 0.9224 	 0.9473
0.125 	 1.949 	 1.022 	 0.0244 	 0.9219 	 0.9422
0.125 	 2.097 	 1.049 	 0.0223 	 0.9213 	 0.9665
0.125 	 2.297 	 1.065 	 0.0226 	 0.9206 	 0.9805
0.125 	 2.498 	 1.046 	 0.0235 	 0.92 	 0.9624
0.125 	 2.698 	 1.082 	 0.0252 	 0.9195 	 0.9949
0.125 	 2.898 	 1.057 	 0.0258 	 0.919 	 0.9714
0.125 	 3.237 	 1.052 	 0.0212 	 0.9183 	 0.966
0.125 	 3.738 	 1.032 	 0.023 	 0.9174 	 0.9467
0.125 	 4.226 	 1.041 	 0.0256 	 0.9166 	 0.9542
0.125 	 4.712 	 1.043 	 0.0329 	 0.916 	 0.9554
0.125 	 5.263 	 0.9994 	 0.0471 	 0.9154 	 0.9148
0.175 	 1.75 	 1.082 	 0.0278 	 0.8981 	 0.9718
0.175 	 1.85 	 1.063 	 0.0272 	 0.8973 	 0.9538
0.175 	 1.95 	 1.091 	 0.0282 	 0.8966 	 0.9781
0.175 	 2.098 	 1.041 	 0.0234 	 0.8955 	 0.9322
0.175 	 2.297 	 1.071 	 0.0255 	 0.8943 	 0.9578
0.175 	 2.498 	 1.071 	 0.0262 	 0.8933 	 0.9567
0.175 	 2.698 	 1.058 	 0.0268 	 0.8924 	 0.9441
0.175 	 2.898 	 1.091 	 0.0286 	 0.8915 	 0.9727
0.175 	 3.239 	 1.074 	 0.023 	 0.8903 	 0.9562
0.175 	 3.74 	 1.041 	 0.0241 	 0.8889 	 0.9254
0.175 	 4.24 	 1.053 	 0.0264 	 0.8877 	 0.9348
0.175 	 4.741 	 1.081 	 0.0293 	 0.8867 	 0.9586
0.175 	 5.433 	 1.036 	 0.0267 	 0.8856 	 0.9175
0.175 	 6.346 	 1.041 	 0.0437 	 0.8843 	 0.9206
0.175 	 7.094 	 1.198 	 0.2349 	 0.8835 	 1.0585
0.25 	 1.75 	 1.089 	 0.0248 	 0.8585 	 0.9349
0.25 	 1.849 	 1.056 	 0.0253 	 0.8576 	 0.9056
0.25 	 1.95 	 1.058 	 0.0253 	 0.8567 	 0.9064
0.25 	 2.098 	 1.078 	 0.0228 	 0.8556 	 0.9223
0.25 	 2.297 	 1.069 	 0.0227 	 0.8542 	 0.9131
0.25 	 2.498 	 1.088 	 0.0241 	 0.8531 	 0.9282
0.25 	 2.699 	 1.075 	 0.0247 	 0.8521 	 0.916
0.25 	 2.898 	 1.082 	 0.0254 	 0.8512 	 0.921
0.25 	 3.238 	 1.076 	 0.0216 	 0.8499 	 0.9145
0.25 	 3.74 	 1.08 	 0.0228 	 0.8483 	 0.9162
0.25 	 4.241 	 1.082 	 0.0241 	 0.847 	 0.9165
0.25 	 4.741 	 1.115 	 0.0257 	 0.846 	 0.9433
0.25 	 5.467 	 1.08 	 0.0234 	 0.8448 	 0.9124
0.25 	 6.456 	 1.032 	 0.0251 	 0.8434 	 0.8704
0.25 	 7.416 	 1.052 	 0.0323 	 0.8424 	 0.8862
0.25 	 8.395 	 1.12 	 0.0523 	 0.8415 	 0.9425
0.25 	 9.221 	 1.087 	 0.1332 	 0.8409 	 0.914
0.35 	 1.752 	 1.139 	 0.0395 	 0.8234 	 0.9378
0.35 	 1.851 	 1.141 	 0.0369 	 0.8224 	 0.9383
0.35 	 1.95 	 1.116 	 0.035 	 0.8214 	 0.9167
0.35 	 2.101 	 1.095 	 0.0268 	 0.82 	 0.8979
0.35 	 2.299 	 1.101 	 0.0268 	 0.8184 	 0.9011
0.35 	 2.499 	 1.07 	 0.0259 	 0.8172 	 0.8744
0.35 	 2.7 	 1.081 	 0.0267 	 0.816 	 0.8821
0.35 	 2.899 	 1.065 	 0.0266 	 0.815 	 0.868
0.35 	 3.243 	 1.078 	 0.0219 	 0.8135 	 0.8769
0.35 	 3.742 	 1.124 	 0.0236 	 0.8118 	 0.9124
0.35 	 4.242 	 1.105 	 0.0247 	 0.8103 	 0.8954
0.35 	 4.743 	 1.133 	 0.0256 	 0.8092 	 0.9168
0.35 	 5.474 	 1.106 	 0.0234 	 0.8078 	 0.8934
0.35 	 6.479 	 1.112 	 0.0248 	 0.8062 	 0.8965

Data set:  5157 	A1:  14.0 	Z1:  7.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.035 	 1.72 	 0.9666 	 0.1273 	 0.9584 	 0.9264
0.045 	 1.749 	 0.9838 	 0.0442 	 0.9517 	 0.9363
0.045 	 1.847 	 0.9505 	 0.0384 	 0.952 	 0.9049
0.045 	 1.946 	 0.9606 	 0.0441 	 0.9522 	 0.9147
0.045 	 2.064 	 0.9162 	 0.0482 	 0.9525 	 0.8727
0.055 	 1.749 	 1.032 	 0.0349 	 0.9461 	 0.9764
0.055 	 1.849 	 1.024 	 0.0348 	 0.9463 	 0.9691
0.055 	 1.949 	 1.042 	 0.0358 	 0.9466 	 0.9863
0.055 	 2.098 	 1.007 	 0.0322 	 0.9469 	 0.9535
0.055 	 2.287 	 0.9505 	 0.0429 	 0.9472 	 0.9003
0.055 	 2.471 	 0.894 	 0.0488 	 0.9475 	 0.847
0.07 	 1.749 	 1.013 	 0.0299 	 0.9395 	 0.9518
0.07 	 1.849 	 1.005 	 0.0332 	 0.9397 	 0.9444
0.07 	 1.949 	 1.032 	 0.03 	 0.9398 	 0.9699
0.07 	 2.097 	 1.019 	 0.0341 	 0.94 	 0.9579
0.07 	 2.298 	 1.026 	 0.035 	 0.9403 	 0.9647
0.07 	 2.498 	 1.01 	 0.0253 	 0.9405 	 0.9499
0.07 	 2.694 	 1.044 	 0.0278 	 0.9406 	 0.982
0.07 	 2.891 	 0.9535 	 0.0312 	 0.9407 	 0.897
0.07 	 3.147 	 0.9555 	 0.0406 	 0.9409 	 0.899
0.09 	 1.749 	 0.9918 	 0.0563 	 0.9336 	 0.9259
0.09 	 1.85 	 1.026 	 0.0374 	 0.9335 	 0.9578
0.09 	 1.95 	 1.017 	 0.0373 	 0.9335 	 0.9493
0.09 	 2.096 	 1.045 	 0.0286 	 0.9334 	 0.9754
0.09 	 2.297 	 1.039 	 0.0286 	 0.9333 	 0.9697
0.09 	 2.497 	 1.041 	 0.0294 	 0.9332 	 0.9715
0.09 	 2.697 	 1.003 	 0.033 	 0.9331 	 0.936
0.09 	 2.898 	 0.9878 	 0.0298 	 0.9331 	 0.9217
0.09 	 3.233 	 1.029 	 0.0251 	 0.933 	 0.96
0.09 	 3.686 	 1.031 	 0.0316 	 0.9328 	 0.9617
0.125 	 1.749 	 1.055 	 0.0219 	 0.9228 	 0.9736
0.125 	 1.85 	 1.023 	 0.0211 	 0.9224 	 0.9436
0.125 	 1.949 	 1.032 	 0.0223 	 0.9219 	 0.9514
0.125 	 2.098 	 1.036 	 0.0293 	 0.9213 	 0.9545
0.125 	 2.298 	 1.031 	 0.0222 	 0.9206 	 0.9492
0.125 	 2.498 	 1.037 	 0.0212 	 0.92 	 0.9541
0.125 	 2.698 	 1.027 	 0.0382 	 0.9195 	 0.9443
0.125 	 2.898 	 1.016 	 0.0216 	 0.919 	 0.9337
0.125 	 3.238 	 1.026 	 0.0201 	 0.9183 	 0.9421
0.125 	 3.738 	 1.036 	 0.0262 	 0.9174 	 0.9504
0.125 	 4.231 	 1.037 	 0.0255 	 0.9166 	 0.9505
0.125 	 4.718 	 1.028 	 0.0262 	 0.916 	 0.9416
0.125 	 5.303 	 1.016 	 0.0321 	 0.9153 	 0.93
0.175 	 1.75 	 1.029 	 0.0228 	 0.8981 	 0.9242
0.175 	 1.849 	 1.034 	 0.024 	 0.8973 	 0.9278
0.175 	 1.949 	 1.048 	 0.0241 	 0.8966 	 0.9396
0.175 	 2.098 	 1.048 	 0.0224 	 0.8955 	 0.9385
0.175 	 2.298 	 1.022 	 0.0216 	 0.8943 	 0.914
0.175 	 2.498 	 1.046 	 0.0229 	 0.8933 	 0.9344
0.175 	 2.698 	 1.053 	 0.0235 	 0.8924 	 0.9397
0.175 	 2.898 	 1.035 	 0.0235 	 0.8915 	 0.9228
0.175 	 3.239 	 1.025 	 0.0206 	 0.8903 	 0.9126
0.175 	 3.739 	 1.017 	 0.0221 	 0.8889 	 0.904
0.175 	 4.24 	 1.009 	 0.0291 	 0.8877 	 0.8957
0.175 	 4.743 	 1.03 	 0.0241 	 0.8867 	 0.9133
0.175 	 5.43 	 1.042 	 0.0267 	 0.8856 	 0.9228
0.175 	 6.376 	 0.9999 	 0.0323 	 0.8843 	 0.8842
0.175 	 7.227 	 1.173 	 0.0963 	 0.8834 	 1.0362
0.25 	 1.75 	 1.025 	 0.0216 	 0.8585 	 0.88
0.25 	 1.849 	 1.009 	 0.022 	 0.8576 	 0.8653
0.25 	 1.95 	 1.012 	 0.0221 	 0.8567 	 0.867
0.25 	 2.098 	 1.027 	 0.0211 	 0.8556 	 0.8787
0.25 	 2.297 	 1.009 	 0.0275 	 0.8542 	 0.8619
0.25 	 2.498 	 1.007 	 0.0209 	 0.8531 	 0.859
0.25 	 2.698 	 1.011 	 0.0215 	 0.8521 	 0.8615
0.25 	 2.898 	 1.016 	 0.0247 	 0.8512 	 0.8648
0.25 	 3.24 	 1.024 	 0.0201 	 0.8499 	 0.8703
0.25 	 3.741 	 1.013 	 0.0366 	 0.8483 	 0.8594
0.25 	 4.238 	 1.006 	 0.026 	 0.847 	 0.8521
0.25 	 4.739 	 1.04 	 0.0223 	 0.846 	 0.8799
0.25 	 5.471 	 1.021 	 0.0205 	 0.8448 	 0.8625
0.25 	 6.458 	 1.014 	 0.0221 	 0.8434 	 0.8552
0.25 	 7.425 	 1.029 	 0.0262 	 0.8424 	 0.8668
0.25 	 8.403 	 1.029 	 0.0636 	 0.8415 	 0.8659
0.25 	 9.356 	 1.076 	 0.0657 	 0.8408 	 0.9047
0.35 	 1.751 	 0.9454 	 0.0275 	 0.8234 	 0.7784
0.35 	 1.852 	 1.026 	 0.0288 	 0.8224 	 0.8437
0.35 	 1.95 	 0.9989 	 0.0271 	 0.8214 	 0.8205
0.35 	 2.101 	 1.009 	 0.0228 	 0.82 	 0.8274
0.35 	 2.3 	 1.004 	 0.0221 	 0.8184 	 0.8217
0.35 	 2.499 	 0.9939 	 0.022 	 0.8172 	 0.8122
0.35 	 2.701 	 0.9989 	 0.0221 	 0.816 	 0.8151
0.35 	 2.901 	 0.9676 	 0.0218 	 0.815 	 0.7886
0.35 	 3.241 	 0.9949 	 0.0214 	 0.8135 	 0.8093
0.35 	 3.741 	 0.9959 	 0.0203 	 0.8118 	 0.8084
0.35 	 4.244 	 0.9898 	 0.0214 	 0.8103 	 0.802
0.35 	 4.743 	 0.9989 	 0.0287 	 0.8092 	 0.8083
0.35 	 5.473 	 1.002 	 0.0209 	 0.8078 	 0.8094
0.35 	 6.48 	 1.007 	 0.0256 	 0.8062 	 0.8119
0.35 	 7.472 	 0.9838 	 0.027 	 0.8051 	 0.7921
0.35 	 8.448 	 0.9495 	 0.0256 	 0.8042 	 0.7635
0.35 	 9.452 	 0.9707 	 0.0309 	 0.8033 	 0.7798

Data set:  5158 	A1:  84.0 	Z1:  36.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.035 	 1.72 	 0.8832 	 0.177 	 0.9584 	 0.8465
0.045 	 1.749 	 0.9143 	 0.0429 	 0.9517 	 0.8702
0.045 	 1.847 	 0.8785 	 0.0472 	 0.952 	 0.8363
0.045 	 1.944 	 0.8756 	 0.0549 	 0.9522 	 0.8338
0.045 	 2.063 	 0.7523 	 0.107 	 0.9525 	 0.7166
0.055 	 1.749 	 0.9573 	 0.0451 	 0.9461 	 0.9057
0.055 	 1.849 	 0.9563 	 0.0496 	 0.9463 	 0.905
0.055 	 1.949 	 0.9126 	 0.0405 	 0.9466 	 0.8638
0.055 	 2.099 	 0.9335 	 0.0333 	 0.9469 	 0.8839
0.055 	 2.286 	 0.8868 	 0.0545 	 0.9472 	 0.84
0.055 	 2.47 	 0.8193 	 0.0616 	 0.9475 	 0.7763
0.07 	 1.749 	 0.9889 	 0.0326 	 0.9395 	 0.9291
0.07 	 1.85 	 0.9809 	 0.0322 	 0.9397 	 0.9218
0.07 	 1.949 	 1.01 	 0.0344 	 0.9398 	 0.9492
0.07 	 2.097 	 0.9839 	 0.0257 	 0.94 	 0.9249
0.07 	 2.298 	 0.9799 	 0.029 	 0.9403 	 0.9214
0.07 	 2.498 	 0.9651 	 0.0281 	 0.9405 	 0.9076
0.07 	 2.693 	 0.9105 	 0.0293 	 0.9406 	 0.8564
0.07 	 2.891 	 0.9641 	 0.0452 	 0.9407 	 0.907
0.07 	 3.146 	 0.9224 	 0.048 	 0.9409 	 0.8679
0.09 	 1.75 	 1.012 	 0.0402 	 0.9336 	 0.9448
0.09 	 1.849 	 1.005 	 0.0436 	 0.9335 	 0.9382
0.09 	 1.95 	 1.001 	 0.0399 	 0.9335 	 0.9344
0.09 	 2.098 	 1.003 	 0.0344 	 0.9334 	 0.9362
0.09 	 2.299 	 1.05 	 0.0358 	 0.9333 	 0.98
0.09 	 2.497 	 1.018 	 0.0393 	 0.9332 	 0.95
0.09 	 2.697 	 0.9883 	 0.0326 	 0.9331 	 0.9222
0.09 	 2.898 	 1.002 	 0.0503 	 0.9331 	 0.9349
0.09 	 3.232 	 0.9803 	 0.0257 	 0.933 	 0.9146
0.125 	 1.749 	 1.038 	 0.0395 	 0.9228 	 0.9579
0.125 	 1.85 	 1.037 	 0.0264 	 0.9224 	 0.9565
0.125 	 1.949 	 1.027 	 0.0278 	 0.9219 	 0.9468
0.125 	 2.098 	 1.014 	 0.0373 	 0.9213 	 0.9342
0.125 	 2.298 	 1.012 	 0.0229 	 0.9206 	 0.9317
0.125 	 2.498 	 0.9982 	 0.0235 	 0.92 	 0.9184
0.125 	 2.697 	 1.009 	 0.0321 	 0.9195 	 0.9278
0.125 	 2.898 	 1.016 	 0.028 	 0.919 	 0.9337
0.125 	 3.239 	 1.027 	 0.0224 	 0.9183 	 0.9431
0.125 	 3.741 	 1.007 	 0.0236 	 0.9174 	 0.9238
0.125 	 4.23 	 1.008 	 0.0265 	 0.9166 	 0.9239
0.175 	 1.749 	 1.048 	 0.0292 	 0.8981 	 0.9413
0.175 	 1.85 	 0.9918 	 0.0285 	 0.8973 	 0.89
0.175 	 1.95 	 1.04 	 0.0716 	 0.8966 	 0.9324
0.175 	 2.099 	 1.013 	 0.0334 	 0.8955 	 0.9072
0.175 	 2.298 	 1.007 	 0.0256 	 0.8943 	 0.9006
0.175 	 2.497 	 1.054 	 0.0278 	 0.8933 	 0.9415
0.175 	 2.697 	 0.9977 	 0.0277 	 0.8924 	 0.8903
0.175 	 2.898 	 1.025 	 0.0294 	 0.8915 	 0.9138
0.175 	 3.24 	 1.028 	 0.0243 	 0.8903 	 0.9153
0.175 	 3.74 	 1.018 	 0.0256 	 0.8889 	 0.9049
0.175 	 4.238 	 1.031 	 0.0279 	 0.8877 	 0.9152
0.175 	 4.744 	 1.032 	 0.0302 	 0.8867 	 0.9151
0.175 	 5.431 	 1.013 	 0.0278 	 0.8856 	 0.8971
0.25 	 1.749 	 1.016 	 0.0318 	 0.8585 	 0.8723
0.25 	 1.85 	 0.9702 	 0.0256 	 0.8576 	 0.832
0.25 	 1.949 	 0.9741 	 0.0251 	 0.8567 	 0.8346
0.25 	 2.098 	 1.021 	 0.023 	 0.8556 	 0.8735
0.25 	 2.298 	 0.9936 	 0.0224 	 0.8542 	 0.8487
0.25 	 2.497 	 0.9663 	 0.0223 	 0.8531 	 0.8243
0.25 	 2.697 	 0.9702 	 0.0246 	 0.8521 	 0.8267
0.25 	 2.898 	 0.9994 	 0.0247 	 0.8512 	 0.8507
0.25 	 3.238 	 0.976 	 0.0198 	 0.8499 	 0.8295
0.25 	 3.74 	 0.9614 	 0.0282 	 0.8483 	 0.8156
0.25 	 4.239 	 0.977 	 0.0218 	 0.847 	 0.8276
0.25 	 4.74 	 0.9614 	 0.0257 	 0.846 	 0.8134
0.25 	 5.472 	 0.9672 	 0.0211 	 0.8448 	 0.8171
0.25 	 6.453 	 0.9975 	 0.0327 	 0.8434 	 0.8413
0.35 	 1.751 	 0.8566 	 0.0671 	 0.8234 	 0.7053
0.35 	 1.85 	 0.9396 	 0.0425 	 0.8224 	 0.7727
0.35 	 1.95 	 0.9589 	 0.0424 	 0.8214 	 0.7876
0.35 	 2.101 	 0.957 	 0.0374 	 0.82 	 0.7847
0.35 	 2.3 	 0.9483 	 0.0347 	 0.8184 	 0.7761
0.35 	 2.5 	 0.9377 	 0.048 	 0.8172 	 0.7663
0.35 	 2.699 	 0.9435 	 0.0326 	 0.816 	 0.7699
0.35 	 2.9 	 0.9416 	 0.0326 	 0.815 	 0.7674
0.35 	 3.242 	 0.9676 	 0.0284 	 0.8135 	 0.7871
0.35 	 3.743 	 0.9377 	 0.0371 	 0.8118 	 0.7612
0.35 	 4.242 	 0.9377 	 0.0292 	 0.8103 	 0.7598
0.35 	 4.744 	 0.9155 	 0.0418 	 0.8092 	 0.7408
0.35 	 5.47 	 0.9435 	 0.0273 	 0.8078 	 0.7622
0.35 	 6.47 	 0.9416 	 0.0286 	 0.8062 	 0.7592
0.35 	 7.47 	 0.9 	 0.0301 	 0.8051 	 0.7246
0.35 	 8.453 	 0.9029 	 0.0349 	 0.8041 	 0.7261
0.35 	 9.455 	 1.005 	 0.049 	 0.8033 	 0.8073

Data set:  5159 	A1:  119.0 	Z1:  50.0 	A2:  12.0 	Z2:  6.0
x	 Q2	 F2A1/F2A2	 Tot. Unc.
0.0125 	 1.8 	 0.8734 	 0.0368
0.0125 	 2.3 	 0.8365 	 0.0399
0.0125 	 2.8 	 0.8783 	 0.0399
0.0125 	 3.5 	 0.8872 	 0.0446
0.0125 	 4.5 	 0.8992 	 0.0498
0.0125 	 5.5 	 0.9221 	 0.0592
0.0125 	 7.0 	 0.927 	 0.0922
0.0175 	 1.8 	 0.8769 	 0.0281
0.0175 	 2.3 	 0.8918 	 0.0235
0.0175 	 2.8 	 0.9167 	 0.0311
0.0175 	 3.5 	 0.9415 	 0.0305
0.0175 	 4.5 	 0.9275 	 0.0314
0.0175 	 5.5 	 0.9165 	 0.0355
0.0175 	 7.0 	 0.9354 	 0.0389
0.0175 	 9.0 	 0.9662 	 0.0781
0.025 	 1.8 	 0.933 	 0.0325
0.025 	 2.3 	 0.925 	 0.0239
0.025 	 2.8 	 0.9398 	 0.0185
0.025 	 3.5 	 0.9567 	 0.0159
0.025 	 4.5 	 0.9447 	 0.0165
0.025 	 5.5 	 0.9565 	 0.0185
0.025 	 7.0 	 0.9684 	 0.0171
0.025 	 9.0 	 0.9763 	 0.0233
0.025 	 11.5 	 0.9762 	 0.0349
0.035 	 1.8 	 0.9749 	 0.0425
0.035 	 2.3 	 0.9449 	 0.0361
0.035 	 2.8 	 0.9577 	 0.0198
0.035 	 3.5 	 0.9666 	 0.0127
0.035 	 4.5 	 0.9655 	 0.0143
0.035 	 5.5 	 0.9574 	 0.0171
0.035 	 7.0 	 0.9742 	 0.011
0.035 	 9.0 	 0.99 	 0.0176
0.035 	 11.5 	 0.9899 	 0.0144
0.035 	 15.0 	 0.9868 	 0.0214
0.035 	 20.0 	 0.9141 	 0.1221
0.045 	 1.8 	 0.954 	 0.136
0.045 	 2.3 	 0.9638 	 0.0425
0.045 	 2.8 	 0.9746 	 0.0291
0.045 	 3.5 	 0.9665 	 0.0262
0.045 	 4.5 	 0.9932 	 0.0207
0.045 	 5.5 	 0.9722 	 0.0128
0.045 	 7.0 	 0.9641 	 0.0185
0.045 	 9.0 	 1.003 	 0.022
0.045 	 11.5 	 0.9946 	 0.011
0.045 	 15.0 	 0.9855 	 0.0118
0.045 	 20.0 	 1.002 	 0.0223
0.055 	 2.3 	 0.9629 	 0.05
0.055 	 2.8 	 0.923 	 0.05
0.055 	 3.5 	 1.01 	 0.0189
0.055 	 4.5 	 1.007 	 0.0323
0.055 	 5.5 	 0.9979 	 0.0167
0.055 	 7.0 	 0.9878 	 0.0242
0.055 	 9.0 	 1.005 	 0.0172
0.055 	 11.5 	 0.9994 	 0.011
0.055 	 15.0 	 0.9992 	 0.011
0.055 	 20.0 	 1.006 	 0.014
0.055 	 27.0 	 0.971 	 0.0361
0.07 	 2.3 	 0.9218 	 0.0671
0.07 	 2.8 	 0.9811 	 0.0361
0.07 	 3.5 	 1.004 	 0.0187
0.07 	 4.5 	 1.01 	 0.0168
0.07 	 5.5 	 0.9824 	 0.0165
0.07 	 7.0 	 0.9832 	 0.011
0.07 	 9.0 	 1.003 	 0.0185
0.07 	 11.5 	 0.9996 	 0.0108
0.07 	 15.0 	 0.9993 	 0.0092
0.07 	 20.0 	 0.9951 	 0.0146
0.07 	 27.0 	 1.017 	 0.0132
0.07 	 36.0 	 0.9293 	 0.05
0.09 	 2.3 	 0.9794 	 0.0721
0.09 	 2.8 	 0.9792 	 0.0583
0.09 	 3.5 	 0.9888 	 0.0284
0.09 	 4.5 	 0.9786 	 0.0448
0.09 	 5.5 	 0.9951 	 0.0207
0.09 	 7.0 	 1.001 	 0.0187
0.09 	 9.0 	 1.012 	 0.0179
0.09 	 11.5 	 0.9982 	 0.0122
0.09 	 15.0 	 0.9979 	 0.0088
0.09 	 20.0 	 1.007 	 0.0116
0.09 	 27.0 	 0.9854 	 0.0127
0.09 	 36.0 	 0.9861 	 0.0209
0.125 	 2.3 	 0.7889 	 0.1304
0.125 	 2.8 	 0.9661 	 0.05
0.125 	 3.5 	 0.9824 	 0.0195
0.125 	 4.5 	 0.9879 	 0.0279
0.125 	 5.5 	 1.012 	 0.0245
0.125 	 7.0 	 0.9823 	 0.0116
0.125 	 9.0 	 0.9839 	 0.0105
0.125 	 11.5 	 0.9953 	 0.0079
0.125 	 15.0 	 0.9988 	 0.0087
0.125 	 20.0 	 0.9905 	 0.0154
0.125 	 27.0 	 1.002 	 0.0079
0.125 	 36.0 	 0.9877 	 0.019
0.125 	 48.0 	 0.9942 	 0.0181
0.125 	 65.0 	 1.01 	 0.1
0.175 	 3.5 	 0.9415 	 0.0583
0.175 	 4.5 	 0.941 	 0.0448
0.175 	 5.5 	 1.02 	 0.0257
0.175 	 7.0 	 1.017 	 0.0223
0.175 	 9.0 	 0.9836 	 0.0164
0.175 	 11.5 	 1.004 	 0.0118
0.175 	 15.0 	 0.9738 	 0.0092
0.175 	 20.0 	 0.983 	 0.0115
0.175 	 27.0 	 0.9854 	 0.0116
0.175 	 36.0 	 0.9936 	 0.0132
0.175 	 48.0 	 0.9658 	 0.0199
0.175 	 65.0 	 0.975 	 0.0539
0.25 	 5.5 	 1.002 	 0.05
0.25 	 7.0 	 0.9632 	 0.0206
0.25 	 9.0 	 0.9596 	 0.014
0.25 	 11.5 	 0.9823 	 0.015
0.25 	 15.0 	 0.9787 	 0.0137
0.25 	 20.0 	 0.9712 	 0.014
0.25 	 27.0 	 0.9696 	 0.0108
0.25 	 36.0 	 0.9805 	 0.0114
0.25 	 48.0 	 0.9673 	 0.0127
0.25 	 65.0 	 0.986 	 0.0172
0.25 	 110.0 	 1.004 	 0.05
0.35 	 9.0 	 0.8848 	 0.05
0.35 	 11.5 	 0.9417 	 0.0448
0.35 	 15.0 	 0.9582 	 0.0178
0.35 	 20.0 	 0.9651 	 0.0136
0.35 	 27.0 	 0.9471 	 0.0311
0.35 	 36.0 	 0.9358 	 0.0171
0.35 	 48.0 	 0.9715 	 0.0242
0.35 	 65.0 	 0.9469 	 0.0194
0.35 	 110.0 	 0.9361 	 0.0361
0.45 	 15.0 	 0.9127 	 0.0583
0.45 	 20.0 	 0.9413 	 0.0292
0.45 	 27.0 	 0.914 	 0.0267
0.45 	 36.0 	 0.9342 	 0.0217
0.45 	 48.0 	 0.8975 	 0.0305
0.45 	 65.0 	 0.877 	 0.0315
0.45 	 110.0 	 0.893 	 0.0305
0.55 	 20.0 	 1.008 	 0.0849
0.55 	 27.0 	 0.9166 	 0.0307
0.55 	 36.0 	 0.9404 	 0.0671
0.55 	 48.0 	 0.8835 	 0.0641
0.55 	 65.0 	 0.9863 	 0.05
0.55 	 110.0 	 0.9573 	 0.0721
0.7 	 36.0 	 0.7678 	 0.1523
0.7 	 48.0 	 0.8706 	 0.103
0.7 	 65.0 	 0.8798 	 0.0583
0.7 	 110.0 	 0.7205 	 0.1992

Data set:  5201 	A1:  56.0 	Z1:  26.0 	A2:  9.0 	Z2:  4.0
x	 Q2	 RSIG	 Tot. Unc.
0.25 	 20.25 	 1.088 	 0.052
0.35 	 20.25 	 0.958 	 0.0224
0.45 	 20.25 	 0.942 	 0.0215
0.55 	 20.25 	 0.947 	 0.0251
0.65 	 20.25 	 0.984 	 0.0374
0.75 	 20.25 	 0.92 	 0.0608
0.85 	 20.25 	 0.987 	 0.1453
0.95 	 20.25 	 0.905 	 0.8841
0.25 	 30.25 	 0.968 	 0.0677
0.35 	 30.25 	 1.006 	 0.0307
0.45 	 30.25 	 0.979 	 0.0269
0.55 	 30.25 	 0.961 	 0.0326
0.65 	 30.25 	 0.959 	 0.0481
0.75 	 30.25 	 1.039 	 0.0975
0.85 	 30.25 	 0.896 	 0.1953
0.25 	 42.25 	 1.509 	 0.4481
0.35 	 42.25 	 0.97 	 0.052
0.45 	 42.25 	 1.008 	 0.0412
0.55 	 42.25 	 0.97 	 0.0441
0.65 	 42.25 	 0.962 	 0.0648
0.75 	 42.25 	 0.75 	 0.0816
0.85 	 42.25 	 0.841 	 0.2232
0.35 	 56.25 	 1.095 	 0.1453
0.45 	 56.25 	 0.973 	 0.0697
0.55 	 56.25 	 1.061 	 0.0757
0.65 	 56.25 	 1.035 	 0.0975
0.75 	 56.25 	 0.892 	 0.1753
0.85 	 56.25 	 1.394 	 0.5391

Data set:  5202 	A1:  184.0 	Z1:  74.0 	A2:  9.0 	Z2:  4.0
x	 Q2	 RSIG	 Tot. Unc.
0.25 	 20.25 	 0.978 	 0.0471
0.35 	 20.25 	 0.939 	 0.0215
0.45 	 20.25 	 0.933 	 0.0206
0.55 	 20.25 	 0.916 	 0.0242
0.65 	 20.25 	 0.893 	 0.0345
0.75 	 20.25 	 0.834 	 0.0559
0.85 	 20.25 	 0.769 	 0.1184
0.95 	 20.25 	 1.035 	 0.9071
0.25 	 30.25 	 0.962 	 0.0658
0.35 	 30.25 	 1.025 	 0.0297
0.45 	 30.25 	 0.952 	 0.026
0.55 	 30.25 	 0.956 	 0.0316
0.65 	 30.25 	 0.898 	 0.0451
0.75 	 30.25 	 1.061 	 0.0965
0.85 	 30.25 	 0.695 	 0.1593
0.25 	 42.25 	 0.865 	 0.2882
0.35 	 42.25 	 0.92 	 0.049
0.45 	 42.25 	 1.027 	 0.0412
0.55 	 42.25 	 0.97 	 0.0432
0.65 	 42.25 	 0.985 	 0.0648
0.75 	 42.25 	 0.743 	 0.0786
0.85 	 42.25 	 0.76 	 0.2022
0.35 	 56.25 	 0.994 	 0.1324
0.45 	 56.25 	 1.01 	 0.0697
0.55 	 56.25 	 1.045 	 0.0737
0.65 	 56.25 	 0.927 	 0.0876
0.75 	 56.25 	 1.036 	 0.1903
0.85 	 56.25 	 1.849 	 0.6691

Data set:  5203 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	 RSIG	 Tot. Unc.
0.3961 	 24.4 	 0.981 	 0.0262
0.3607 	 33.6 	 0.974 	 0.0244
0.3313 	 43.3 	 1.013 	 0.0256
0.304 	 50.7 	 1.011 	 0.0283
0.2878 	 58.8 	 0.979 	 0.0336
0.2787 	 67.4 	 1.049 	 0.0483
0.2741 	 76.6 	 1.117 	 0.0767
0.3661 	 118.8 	 1.151 	 0.1118
0.4246 	 171.6 	 1.044 	 0.203

Data set:  5204 	A1:  40.0 	Z1:  20.0 	A2:  2.0 	Z2:  1.0
x	 Q2	 RSIG	 Tot. Unc.
0.3961 	 24.4 	 0.971 	 0.0244
0.3607 	 33.6 	 0.98 	 0.0224
0.3313 	 43.3 	 1.001 	 0.0228
0.304 	 50.7 	 1.0 	 0.0239
0.2878 	 58.8 	 0.986 	 0.0262
0.2787 	 67.4 	 1.025 	 0.0328
0.2741 	 76.6 	 0.966 	 0.0412
0.3611 	 118.8 	 0.947 	 0.0502
0.4215 	 171.6 	 0.947 	 0.0844

Data set:  5205 	A1:  56.0 	Z1:  26.0 	A2:  2.0 	Z2:  1.0
x	 Q2	 RSIG	 Tot. Unc.
0.3961 	 24.4 	 0.954 	 0.0244
0.3607 	 33.6 	 0.976 	 0.0228
0.3313 	 43.3 	 1.009 	 0.0233
0.304 	 50.7 	 0.992 	 0.0244
0.2878 	 58.8 	 0.984 	 0.0269
0.2787 	 67.4 	 1.009 	 0.0336
0.2741 	 76.6 	 0.953 	 0.0421
0.3611 	 118.8 	 1.016 	 0.0539
0.4215 	 171.6 	 0.984 	 0.0902

Data set:  5206 	A1:  184.0 	Z1:  74.0 	A2:  2.0 	Z2:  1.0
x	 Q2	 RSIG	 Tot. Unc.
0.3961 	 24.4 	 0.924 	 0.0256
0.3607 	 33.6 	 0.958 	 0.0239
0.3313 	 43.3 	 1.016 	 0.0256
0.304 	 50.7 	 1.008 	 0.0283
0.2878 	 58.8 	 0.954 	 0.0328
0.2787 	 67.4 	 1.065 	 0.0474
0.2741 	 76.6 	 1.017 	 0.0699
0.3661 	 118.8 	 1.04 	 0.101
0.4246 	 171.6 	 1.0 	 0.193

Data set:  9976 	A1:  208.0 	Z1:  82.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.247 	 1.72 	 0.999 	 0.008 	 0.8602 	 0.8594
0.26 	 1.77 	 0.988 	 0.008 	 0.8539 	 0.8437
0.273 	 1.81 	 0.982 	 0.008 	 0.8485 	 0.8332
0.287 	 1.86 	 0.975 	 0.008 	 0.8426 	 0.8215
0.3 	 1.9 	 0.967 	 0.008 	 0.8374 	 0.8097
0.313 	 1.94 	 0.964 	 0.008 	 0.8325 	 0.8025
0.327 	 1.98 	 0.964 	 0.008 	 0.8278 	 0.798
0.34 	 2.02 	 0.958 	 0.008 	 0.8236 	 0.789
0.353 	 2.05 	 0.945 	 0.008 	 0.8196 	 0.7746
0.367 	 2.08 	 0.937 	 0.008 	 0.8158 	 0.7644
0.38 	 2.11 	 0.931 	 0.007 	 0.8121 	 0.756
0.393 	 2.16 	 0.919 	 0.007 	 0.8081 	 0.7426
0.407 	 2.24 	 0.931 	 0.008 	 0.8038 	 0.7484
0.42 	 2.33 	 0.914 	 0.007 	 0.7997 	 0.731
0.433 	 2.41 	 0.896 	 0.007 	 0.7956 	 0.7128
0.447 	 2.5 	 0.896 	 0.007 	 0.7911 	 0.7088
0.46 	 2.6 	 0.88 	 0.007 	 0.7868 	 0.6924
0.473 	 2.7 	 0.886 	 0.007 	 0.7824 	 0.6932
0.487 	 2.8 	 0.872 	 0.007 	 0.7776 	 0.6781
0.5 	 2.91 	 0.861 	 0.007 	 0.773 	 0.6656
0.513 	 3.02 	 0.861 	 0.008 	 0.7685 	 0.6617
0.527 	 3.14 	 0.843 	 0.008 	 0.7637 	 0.6438
0.54 	 3.25 	 0.839 	 0.008 	 0.7592 	 0.637
0.553 	 3.37 	 0.812 	 0.017 	 0.7547 	 0.6128

Data set:  9977 	A1:  56.0 	Z1:  26.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.247 	 1.72 	 1.01 	 0.008 	 0.8602 	 0.8688
0.26 	 1.77 	 1.005 	 0.008 	 0.8539 	 0.8582
0.273 	 1.81 	 1.003 	 0.008 	 0.8485 	 0.851
0.287 	 1.86 	 0.995 	 0.008 	 0.8426 	 0.8384
0.3 	 1.9 	 0.99 	 0.008 	 0.8374 	 0.829
0.313 	 1.94 	 0.991 	 0.008 	 0.8325 	 0.825
0.327 	 1.98 	 0.99 	 0.008 	 0.8278 	 0.8195
0.34 	 2.02 	 0.983 	 0.008 	 0.8236 	 0.8096
0.353 	 2.05 	 0.968 	 0.008 	 0.8196 	 0.7934
0.367 	 2.08 	 0.963 	 0.008 	 0.8158 	 0.7856
0.38 	 2.11 	 0.959 	 0.008 	 0.8121 	 0.7788
0.393 	 2.16 	 0.948 	 0.008 	 0.8081 	 0.7661
0.407 	 2.24 	 0.958 	 0.008 	 0.8038 	 0.7701
0.42 	 2.33 	 0.949 	 0.008 	 0.7997 	 0.759
0.433 	 2.41 	 0.928 	 0.007 	 0.7956 	 0.7383
0.447 	 2.5 	 0.924 	 0.007 	 0.7911 	 0.731
0.46 	 2.6 	 0.914 	 0.007 	 0.7868 	 0.7191
0.473 	 2.7 	 0.918 	 0.007 	 0.7824 	 0.7183
0.487 	 2.8 	 0.901 	 0.007 	 0.7776 	 0.7006
0.5 	 2.91 	 0.892 	 0.007 	 0.773 	 0.6895
0.513 	 3.02 	 0.901 	 0.007 	 0.7685 	 0.6924
0.527 	 3.14 	 0.88 	 0.007 	 0.7637 	 0.672
0.54 	 3.25 	 0.874 	 0.007 	 0.7592 	 0.6635
0.553 	 3.37 	 0.856 	 0.017 	 0.7547 	 0.646

Data set:  9978 	A1:  27.0 	Z1:  13.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.247 	 1.72 	 1.002 	 0.008 	 0.8602 	 0.862
0.26 	 1.77 	 0.995 	 0.008 	 0.8539 	 0.8496
0.273 	 1.81 	 0.998 	 0.008 	 0.8485 	 0.8468
0.287 	 1.86 	 0.996 	 0.008 	 0.8426 	 0.8392
0.3 	 1.9 	 0.993 	 0.008 	 0.8374 	 0.8315
0.313 	 1.94 	 0.989 	 0.008 	 0.8325 	 0.8233
0.327 	 1.98 	 0.994 	 0.008 	 0.8278 	 0.8228
0.34 	 2.02 	 0.99 	 0.008 	 0.8236 	 0.8154
0.353 	 2.05 	 0.973 	 0.008 	 0.8196 	 0.7975
0.367 	 2.08 	 0.97 	 0.008 	 0.8158 	 0.7913
0.38 	 2.11 	 0.967 	 0.008 	 0.8121 	 0.7853
0.393 	 2.16 	 0.959 	 0.008 	 0.8081 	 0.775
0.407 	 2.24 	 0.974 	 0.008 	 0.8038 	 0.7829
0.42 	 2.33 	 0.964 	 0.008 	 0.7997 	 0.771
0.433 	 2.41 	 0.942 	 0.008 	 0.7956 	 0.7494
0.447 	 2.5 	 0.943 	 0.008 	 0.7911 	 0.746
0.46 	 2.6 	 0.932 	 0.008 	 0.7868 	 0.7333
0.473 	 2.7 	 0.94 	 0.008 	 0.7824 	 0.7355
0.487 	 2.8 	 0.92 	 0.008 	 0.7776 	 0.7154
0.5 	 2.91 	 0.925 	 0.008 	 0.773 	 0.715
0.513 	 3.02 	 0.924 	 0.009 	 0.7685 	 0.7101
0.527 	 3.14 	 0.901 	 0.009 	 0.7637 	 0.6881
0.54 	 3.25 	 0.905 	 0.009 	 0.7592 	 0.6871
0.553 	 3.37 	 0.873 	 0.019 	 0.7547 	 0.6589

Data set:  9979 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.247 	 1.72 	 1.032 	 0.008 	 0.8602 	 0.8878
0.26 	 1.77 	 1.022 	 0.008 	 0.8539 	 0.8727
0.273 	 1.81 	 1.018 	 0.008 	 0.8485 	 0.8637
0.287 	 1.86 	 1.009 	 0.008 	 0.8426 	 0.8502
0.3 	 1.9 	 1.005 	 0.008 	 0.8374 	 0.8416
0.313 	 1.94 	 1.008 	 0.008 	 0.8325 	 0.8391
0.327 	 1.98 	 1.009 	 0.008 	 0.8278 	 0.8352
0.34 	 2.02 	 1.005 	 0.008 	 0.8236 	 0.8277
0.353 	 2.05 	 0.994 	 0.008 	 0.8196 	 0.8147
0.367 	 2.08 	 0.989 	 0.008 	 0.8158 	 0.8068
0.38 	 2.11 	 0.985 	 0.008 	 0.8121 	 0.7999
0.393 	 2.16 	 0.976 	 0.008 	 0.8081 	 0.7887
0.407 	 2.24 	 0.991 	 0.008 	 0.8038 	 0.7966
0.42 	 2.33 	 0.98 	 0.008 	 0.7997 	 0.7837
0.433 	 2.41 	 0.959 	 0.008 	 0.7956 	 0.7629
0.447 	 2.5 	 0.957 	 0.008 	 0.7911 	 0.7571
0.46 	 2.6 	 0.95 	 0.008 	 0.7868 	 0.7474
0.473 	 2.7 	 0.956 	 0.008 	 0.7824 	 0.748
0.487 	 2.8 	 0.94 	 0.008 	 0.7776 	 0.731
0.5 	 2.91 	 0.939 	 0.008 	 0.773 	 0.7258
0.513 	 3.02 	 0.948 	 0.008 	 0.7685 	 0.7286
0.527 	 3.14 	 0.936 	 0.008 	 0.7637 	 0.7148
0.54 	 3.25 	 0.931 	 0.008 	 0.7592 	 0.7068
0.553 	 3.37 	 0.906 	 0.019 	 0.7547 	 0.6838

Data set:  9980 	A1:  4.0 	Z1:  2.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.35 	 3.266 	 0.9904 	 0.0137 	 0.8134 	 0.8056
0.375 	 3.466 	 0.9635 	 0.0122 	 0.8056 	 0.7762
0.4 	 3.661 	 0.9712 	 0.0132 	 0.7976 	 0.7746
0.425 	 3.853 	 0.9575 	 0.0107 	 0.7897 	 0.7561
0.45 	 4.041 	 0.9636 	 0.0127 	 0.7814 	 0.753
0.475 	 4.225 	 0.9835 	 0.0128 	 0.7733 	 0.7606
0.5 	 4.406 	 0.9557 	 0.0115 	 0.765 	 0.7311
0.525 	 4.584 	 0.9464 	 0.0116 	 0.7572 	 0.7166
0.55 	 4.759 	 0.9459 	 0.0119 	 0.7491 	 0.7086
0.575 	 4.93 	 0.935 	 0.0129 	 0.7416 	 0.6934
0.6 	 5.098 	 0.9326 	 0.0112 	 0.7347 	 0.6852
0.625 	 5.264 	 0.9306 	 0.0116 	 0.7283 	 0.6778
0.65 	 5.426 	 0.9143 	 0.0128 	 0.7226 	 0.6607
0.675 	 5.586 	 0.9404 	 0.0125 	 0.7181 	 0.6753
0.7 	 5.743 	 0.9202 	 0.0126 	 0.715 	 0.658
0.725 	 5.897 	 0.9345 	 0.0134 	 0.7136 	 0.6669
0.75 	 6.049 	 0.9137 	 0.0115 	 0.7143 	 0.6526

Data set:  9981 	A1:  4.0 	Z1:  2.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.325 	 2.868 	 1.005 	 0.0105 	 0.8228 	 0.8269
0.35 	 3.046 	 0.9951 	 0.0105 	 0.8143 	 0.8103
0.375 	 3.218 	 0.9958 	 0.0107 	 0.8065 	 0.8031
0.4 	 3.386 	 0.9753 	 0.0102 	 0.7987 	 0.7789
0.425 	 3.549 	 0.9706 	 0.011 	 0.7909 	 0.7677
0.45 	 3.708 	 0.9705 	 0.011 	 0.7829 	 0.7598
0.475 	 3.863 	 0.9668 	 0.0106 	 0.7749 	 0.7492
0.5 	 4.014 	 0.9683 	 0.0115 	 0.7667 	 0.7424
0.525 	 4.161 	 0.9599 	 0.0112 	 0.7588 	 0.7283
0.55 	 4.304 	 0.9535 	 0.0117 	 0.7506 	 0.7157
0.575 	 4.444 	 0.954 	 0.0112 	 0.7431 	 0.7089
0.6 	 4.58 	 0.949 	 0.0108 	 0.7362 	 0.6986
0.625 	 4.714 	 0.9349 	 0.0116 	 0.7297 	 0.6822
0.65 	 4.843 	 0.9395 	 0.0112 	 0.7239 	 0.6801
0.675 	 4.97 	 0.9317 	 0.0113 	 0.7191 	 0.67
0.7 	 5.094 	 0.9236 	 0.0121 	 0.7156 	 0.6609

Data set:  9982 	A1:  3.0 	Z1:  2.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.35 	 3.266 	 1.031 	 0.0139 	 0.8134 	 0.8386
0.375 	 3.466 	 1.024 	 0.0127 	 0.8056 	 0.8249
0.4 	 3.661 	 1.028 	 0.0134 	 0.7976 	 0.8199
0.425 	 3.853 	 1.022 	 0.0116 	 0.7897 	 0.807
0.45 	 4.041 	 1.034 	 0.0133 	 0.7814 	 0.808
0.475 	 4.225 	 1.062 	 0.0132 	 0.7733 	 0.8213
0.5 	 4.406 	 1.054 	 0.012 	 0.765 	 0.8063
0.525 	 4.584 	 1.057 	 0.012 	 0.7572 	 0.8003
0.55 	 4.759 	 1.043 	 0.0121 	 0.7491 	 0.7813
0.575 	 4.93 	 1.057 	 0.0131 	 0.7416 	 0.7839
0.6 	 5.098 	 1.06 	 0.0115 	 0.7347 	 0.7788
0.625 	 5.264 	 1.059 	 0.0119 	 0.7283 	 0.7713
0.65 	 5.426 	 1.06 	 0.0135 	 0.7226 	 0.766
0.675 	 5.586 	 1.074 	 0.0129 	 0.7181 	 0.7713
0.7 	 5.743 	 1.055 	 0.0131 	 0.715 	 0.7544
0.725 	 5.897 	 1.068 	 0.0138 	 0.7136 	 0.7621
0.75 	 6.049 	 1.066 	 0.0117 	 0.7143 	 0.7614

Data set:  9983 	A1:  3.0 	Z1:  2.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.325 	 2.868 	 1.042 	 0.0115 	 0.8228 	 0.8574
0.35 	 3.046 	 1.042 	 0.0113 	 0.8143 	 0.8485
0.375 	 3.218 	 1.049 	 0.0113 	 0.8065 	 0.846
0.4 	 3.386 	 1.04 	 0.0107 	 0.7987 	 0.8306
0.425 	 3.549 	 1.049 	 0.0114 	 0.7909 	 0.8297
0.45 	 3.708 	 1.051 	 0.0112 	 0.7829 	 0.8228
0.475 	 3.863 	 1.053 	 0.0108 	 0.7749 	 0.816
0.5 	 4.014 	 1.051 	 0.0114 	 0.7667 	 0.8058
0.525 	 4.161 	 1.052 	 0.0111 	 0.7588 	 0.7982
0.55 	 4.304 	 1.06 	 0.0118 	 0.7506 	 0.7956
0.575 	 4.444 	 1.067 	 0.0113 	 0.7431 	 0.7929
0.6 	 4.58 	 1.07 	 0.0109 	 0.7362 	 0.7877
0.625 	 4.714 	 1.056 	 0.0117 	 0.7297 	 0.7705
0.65 	 4.843 	 1.075 	 0.0114 	 0.7239 	 0.7782
0.675 	 4.97 	 1.074 	 0.0116 	 0.7191 	 0.7723
0.7 	 5.094 	 1.068 	 0.0124 	 0.7156 	 0.7642

Data set:  9984 	A1:  64.0 	Z1:  29.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.35 	 3.266 	 0.9941 	 0.0499 	 0.8134 	 0.8086
0.375 	 3.466 	 1.008 	 0.0482 	 0.8056 	 0.812
0.4 	 3.661 	 0.9912 	 0.0461 	 0.7976 	 0.7905
0.425 	 3.853 	 0.9706 	 0.0422 	 0.7897 	 0.7664
0.45 	 4.041 	 0.9785 	 0.0414 	 0.7814 	 0.7647
0.475 	 4.225 	 0.9756 	 0.0395 	 0.7733 	 0.7545
0.5 	 4.406 	 0.9252 	 0.0354 	 0.765 	 0.7078
0.525 	 4.584 	 0.9165 	 0.0335 	 0.7572 	 0.6939
0.55 	 4.759 	 0.9075 	 0.0319 	 0.7491 	 0.6798
0.575 	 4.93 	 0.8894 	 0.0303 	 0.7416 	 0.6596
0.6 	 5.098 	 0.886 	 0.0279 	 0.7347 	 0.651
0.625 	 5.264 	 0.8773 	 0.0265 	 0.7283 	 0.6389
0.65 	 5.426 	 0.8476 	 0.0252 	 0.7226 	 0.6125
0.675 	 5.586 	 0.852 	 0.0236 	 0.7181 	 0.6118
0.7 	 5.743 	 0.8388 	 0.0223 	 0.715 	 0.5998
0.725 	 5.897 	 0.8373 	 0.0215 	 0.7136 	 0.5975
0.75 	 6.049 	 0.8474 	 0.0189 	 0.7143 	 0.6053

Data set:  9985 	A1:  64.0 	Z1:  29.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.325 	 2.868 	 0.9886 	 0.0146 	 0.8228 	 0.8134
0.35 	 3.046 	 0.973 	 0.0141 	 0.8143 	 0.7923
0.375 	 3.218 	 0.973 	 0.014 	 0.8065 	 0.7847
0.4 	 3.386 	 0.946 	 0.0133 	 0.7987 	 0.7555
0.425 	 3.549 	 0.9452 	 0.0137 	 0.7909 	 0.7476
0.45 	 3.708 	 0.9271 	 0.0133 	 0.7829 	 0.7258
0.475 	 3.863 	 0.9197 	 0.0129 	 0.7749 	 0.7127
0.5 	 4.014 	 0.9113 	 0.0134 	 0.7667 	 0.6987
0.525 	 4.161 	 0.9046 	 0.0132 	 0.7588 	 0.6863
0.55 	 4.304 	 0.8971 	 0.0135 	 0.7506 	 0.6734
0.575 	 4.444 	 0.8732 	 0.0127 	 0.7431 	 0.6489
0.6 	 4.58 	 0.8744 	 0.0124 	 0.7362 	 0.6438
0.625 	 4.714 	 0.8608 	 0.0129 	 0.7297 	 0.6281
0.65 	 4.843 	 0.8522 	 0.0123 	 0.7239 	 0.6168
0.675 	 4.97 	 0.8457 	 0.0122 	 0.7191 	 0.6081
0.7 	 5.094 	 0.8288 	 0.0127 	 0.7156 	 0.5931

Data set:  9986 	A1:  9.0 	Z1:  4.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.35 	 3.266 	 0.9941 	 0.0174 	 0.8134 	 0.8086
0.375 	 3.466 	 0.9685 	 0.0156 	 0.8056 	 0.7802
0.4 	 3.661 	 0.9644 	 0.0164 	 0.7976 	 0.7692
0.425 	 3.853 	 0.9626 	 0.0134 	 0.7897 	 0.7601
0.45 	 4.041 	 0.9586 	 0.0144 	 0.7814 	 0.7491
0.475 	 4.225 	 0.9758 	 0.0146 	 0.7733 	 0.7546
0.5 	 4.406 	 0.9301 	 0.013 	 0.765 	 0.7115
0.525 	 4.584 	 0.9207 	 0.0129 	 0.7572 	 0.6971
0.55 	 4.759 	 0.9028 	 0.0129 	 0.7491 	 0.6763
0.575 	 4.93 	 0.8921 	 0.0134 	 0.7416 	 0.6616
0.6 	 5.098 	 0.9006 	 0.0123 	 0.7347 	 0.6617
0.625 	 5.264 	 0.8894 	 0.0124 	 0.7283 	 0.6477
0.65 	 5.426 	 0.8763 	 0.0133 	 0.7226 	 0.6332
0.675 	 5.586 	 0.8847 	 0.0128 	 0.7181 	 0.6353
0.7 	 5.743 	 0.8844 	 0.0131 	 0.715 	 0.6324
0.725 	 5.897 	 0.8649 	 0.0132 	 0.7136 	 0.6172
0.75 	 6.049 	 0.8835 	 0.0119 	 0.7143 	 0.6311

Data set:  9987 	A1:  9.0 	Z1:  4.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.325 	 2.868 	 0.999 	 0.0126 	 0.8228 	 0.822
0.35 	 3.046 	 0.9893 	 0.0125 	 0.8143 	 0.8056
0.375 	 3.218 	 0.9854 	 0.0125 	 0.8065 	 0.7947
0.4 	 3.386 	 0.9685 	 0.012 	 0.7987 	 0.7735
0.425 	 3.549 	 0.9601 	 0.0124 	 0.7909 	 0.7594
0.45 	 3.708 	 0.9514 	 0.0122 	 0.7829 	 0.7448
0.475 	 3.863 	 0.9416 	 0.0118 	 0.7749 	 0.7297
0.5 	 4.014 	 0.9376 	 0.0123 	 0.7667 	 0.7188
0.525 	 4.161 	 0.9219 	 0.0119 	 0.7588 	 0.6995
0.55 	 4.304 	 0.9197 	 0.0123 	 0.7506 	 0.6903
0.575 	 4.444 	 0.9123 	 0.0118 	 0.7431 	 0.6779
0.6 	 4.58 	 0.9043 	 0.0115 	 0.7362 	 0.6657
0.625 	 4.714 	 0.9093 	 0.0123 	 0.7297 	 0.6635
0.65 	 4.843 	 0.8958 	 0.0117 	 0.7239 	 0.6484
0.675 	 4.97 	 0.8888 	 0.0117 	 0.7191 	 0.6391
0.7 	 5.094 	 0.8795 	 0.0123 	 0.7156 	 0.6294

Data set:  9988 	A1:  197.0 	Z1:  79.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.35 	 3.266 	 0.9401 	 0.0499 	 0.8134 	 0.7647
0.375 	 3.466 	 0.9169 	 0.0463 	 0.8056 	 0.7386
0.4 	 3.661 	 0.9363 	 0.0464 	 0.7976 	 0.7468
0.425 	 3.853 	 0.9043 	 0.0415 	 0.7897 	 0.7141
0.45 	 4.041 	 0.9141 	 0.0417 	 0.7814 	 0.7143
0.475 	 4.225 	 0.9026 	 0.0395 	 0.7733 	 0.698
0.5 	 4.406 	 0.8568 	 0.0353 	 0.765 	 0.6554
0.525 	 4.584 	 0.854 	 0.0341 	 0.7572 	 0.6466
0.55 	 4.759 	 0.8508 	 0.033 	 0.7491 	 0.6374
0.575 	 4.93 	 0.8293 	 0.0326 	 0.7416 	 0.615
0.6 	 5.098 	 0.8115 	 0.0289 	 0.7347 	 0.5962
0.625 	 5.264 	 0.8143 	 0.0299 	 0.7283 	 0.593
0.65 	 5.426 	 0.8215 	 0.0347 	 0.7226 	 0.5936
0.675 	 5.586 	 0.8014 	 0.0311 	 0.7181 	 0.5755
0.7 	 5.743 	 0.781 	 0.0315 	 0.715 	 0.5584
0.725 	 5.897 	 0.777 	 0.0329 	 0.7136 	 0.5545
0.75 	 6.049 	 0.7705 	 0.0246 	 0.7143 	 0.5504

Data set:  9989 	A1:  197.0 	Z1:  79.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.325 	 2.868 	 0.9676 	 0.0161 	 0.8228 	 0.7961
0.35 	 3.046 	 0.946 	 0.0154 	 0.8143 	 0.7703
0.375 	 3.218 	 0.9326 	 0.0152 	 0.8065 	 0.7522
0.4 	 3.386 	 0.9188 	 0.0146 	 0.7987 	 0.7338
0.425 	 3.549 	 0.9112 	 0.0157 	 0.7909 	 0.7207
0.45 	 3.708 	 0.8881 	 0.015 	 0.7829 	 0.6953
0.475 	 3.863 	 0.8794 	 0.0135 	 0.7749 	 0.6815
0.5 	 4.014 	 0.8661 	 0.0139 	 0.7667 	 0.664
0.525 	 4.161 	 0.851 	 0.0134 	 0.7588 	 0.6457
0.55 	 4.304 	 0.8427 	 0.0143 	 0.7506 	 0.6325
0.575 	 4.444 	 0.829 	 0.0139 	 0.7431 	 0.6161
0.6 	 4.58 	 0.8187 	 0.0135 	 0.7362 	 0.6027
0.625 	 4.714 	 0.8079 	 0.0167 	 0.7297 	 0.5895
0.65 	 4.843 	 0.7847 	 0.0151 	 0.7239 	 0.568
0.675 	 4.97 	 0.7866 	 0.0158 	 0.7191 	 0.5657
0.7 	 5.094 	 0.7682 	 0.0185 	 0.7156 	 0.5497

Data set:  9990 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.35 	 3.266 	 1.006 	 0.0154 	 0.8134 	 0.8183
0.375 	 3.466 	 0.9807 	 0.0139 	 0.8056 	 0.79
0.4 	 3.661 	 0.9751 	 0.0145 	 0.7976 	 0.7777
0.425 	 3.853 	 0.9721 	 0.0123 	 0.7897 	 0.7676
0.45 	 4.041 	 0.9778 	 0.0134 	 0.7814 	 0.7641
0.475 	 4.225 	 0.9779 	 0.0132 	 0.7733 	 0.7562
0.5 	 4.406 	 0.9541 	 0.0122 	 0.765 	 0.7299
0.525 	 4.584 	 0.9361 	 0.0122 	 0.7572 	 0.7088
0.55 	 4.759 	 0.9347 	 0.0124 	 0.7491 	 0.7002
0.575 	 4.93 	 0.925 	 0.013 	 0.7416 	 0.686
0.6 	 5.098 	 0.9244 	 0.012 	 0.7347 	 0.6792
0.625 	 5.264 	 0.9244 	 0.0126 	 0.7283 	 0.6732
0.65 	 5.426 	 0.9023 	 0.0141 	 0.7226 	 0.652
0.675 	 5.586 	 0.9071 	 0.0134 	 0.7181 	 0.6514
0.7 	 5.743 	 0.9047 	 0.0138 	 0.715 	 0.6469
0.725 	 5.897 	 0.8985 	 0.0143 	 0.7136 	 0.6412
0.75 	 6.049 	 0.912 	 0.0123 	 0.7143 	 0.6514

Data set:  9991 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.525 	 3.735 	 0.9598 	 0.0124 	 0.7609 	 0.7303
0.55 	 3.868 	 0.9533 	 0.0127 	 0.7528 	 0.7177
0.575 	 3.997 	 0.9466 	 0.0123 	 0.7452 	 0.7054
0.6 	 4.125 	 0.9433 	 0.0132 	 0.7379 	 0.6961
0.625 	 4.249 	 0.9307 	 0.0122 	 0.731 	 0.6804
0.65 	 4.37 	 0.9147 	 0.0118 	 0.7249 	 0.6631
0.675 	 4.489 	 0.9058 	 0.0119 	 0.7199 	 0.6521

Data set:  9992 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.325 	 2.868 	 1.007 	 0.0112 	 0.8228 	 0.8286
0.35 	 3.046 	 1.004 	 0.0111 	 0.8143 	 0.8175
0.375 	 3.218 	 0.9979 	 0.011 	 0.8065 	 0.8048
0.4 	 3.386 	 0.9816 	 0.0107 	 0.7987 	 0.784
0.425 	 3.549 	 0.9765 	 0.0113 	 0.7909 	 0.7723
0.45 	 3.708 	 0.971 	 0.0112 	 0.7829 	 0.7602
0.475 	 3.863 	 0.9584 	 0.011 	 0.7749 	 0.7427
0.5 	 4.014 	 0.9528 	 0.0115 	 0.7667 	 0.7305
0.525 	 4.161 	 0.9462 	 0.0113 	 0.7588 	 0.7179
0.55 	 4.304 	 0.9381 	 0.0116 	 0.7506 	 0.7041
0.575 	 4.444 	 0.9373 	 0.0113 	 0.7431 	 0.6965
0.6 	 4.58 	 0.9268 	 0.011 	 0.7362 	 0.6823
0.625 	 4.714 	 0.9276 	 0.0119 	 0.7297 	 0.6768
0.65 	 4.843 	 0.9194 	 0.0114 	 0.7239 	 0.6655
0.675 	 4.97 	 0.9165 	 0.0115 	 0.7191 	 0.659
0.7 	 5.094 	 0.9106 	 0.0122 	 0.7156 	 0.6516

Data set:  9993 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.5 	 3.155 	 0.9569 	 0.0126 	 0.7711 	 0.7379
0.525 	 3.259 	 0.9538 	 0.012 	 0.7636 	 0.7283
0.55 	 3.36 	 0.956 	 0.0122 	 0.7556 	 0.7224
0.575 	 3.458 	 0.9349 	 0.012 	 0.7481 	 0.6994
0.6 	 3.552 	 0.9293 	 0.0121 	 0.741 	 0.6886
0.625 	 3.644 	 0.9111 	 0.0129 	 0.7341 	 0.6688

Data set:  9994 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.525 	 3.636 	 0.9428 	 0.0128 	 0.7614 	 0.7179
0.55 	 3.745 	 0.9314 	 0.0112 	 0.7535 	 0.7018
0.575 	 3.85 	 0.9235 	 0.0116 	 0.746 	 0.6889
0.6 	 3.953 	 0.9205 	 0.0112 	 0.7388 	 0.6801
0.625 	 4.051 	 0.9082 	 0.0116 	 0.732 	 0.6648
0.65 	 4.147 	 0.8992 	 0.0111 	 0.7258 	 0.6526
0.675 	 4.239 	 0.8893 	 0.0109 	 0.7205 	 0.6407

Data set:  9995 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.55 	 2.84 	 0.946 	 0.0132 	 0.7596 	 0.7186
0.575 	 2.909 	 0.9336 	 0.0114 	 0.752 	 0.7021

Data set:  9996 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.475 	 2.914 	 0.9631 	 0.0115 	 0.7802 	 0.7514
0.5 	 2.999 	 0.9498 	 0.0118 	 0.7722 	 0.7335
0.525 	 3.08 	 0.9471 	 0.0114 	 0.7646 	 0.7242
0.55 	 3.158 	 0.9502 	 0.0118 	 0.7568 	 0.7192
0.575 	 3.233 	 0.9333 	 0.0117 	 0.7495 	 0.6995
0.6 	 3.304 	 0.9182 	 0.0111 	 0.7424 	 0.6817
0.625 	 3.373 	 0.8974 	 0.0108 	 0.7355 	 0.6601

Data set:  9997 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.5 	 2.257 	 0.957 	 0.012 	 0.7791 	 0.7456
0.525 	 2.31 	 0.9407 	 0.0119 	 0.772 	 0.7262

Data set:  9998 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.4 	 2.285 	 0.9873 	 0.0119 	 0.8052 	 0.795
0.425 	 2.358 	 0.9861 	 0.0119 	 0.7982 	 0.7871
0.45 	 2.428 	 0.9797 	 0.0122 	 0.7909 	 0.7748
0.475 	 2.493 	 0.9703 	 0.0117 	 0.7837 	 0.7604
0.5 	 2.555 	 0.9678 	 0.0122 	 0.7762 	 0.7512
0.525 	 2.614 	 0.9565 	 0.0113 	 0.7689 	 0.7355
0.55 	 2.67 	 0.9504 	 0.0115 	 0.7612 	 0.7235
0.575 	 2.723 	 0.9316 	 0.0114 	 0.7539 	 0.7023

Data set:  9999 	A1:  12.0 	Z1:  6.0 	A2:  2.0 	Z2:  1.0
x	 Q2	F2A/F2D	Tot. Unc.	F2D/F2p	F2A/F2p
0.45 	 1.951 	 0.9745 	 0.0116 	 0.7963 	 0.776
0.475 	 1.993 	 0.966 	 0.0128 	 0.7895 	 0.7627
0.5 	 2.032 	 0.9451 	 0.0116 	 0.7824 	 0.7395

